Limit Laws for Critical Dispersion on Complete Graphs

We consider a synchronous process of particles moving on the vertices of a graph $G$, introduced by Cooper, McDowell, Radzik, Rivera and Shiraga (2018). Initially, $M$ particles are placed on a vertex of $G$. In subsequent time steps, all particles that are located on a vertex inhabited by at least two particles jump independently to a neighbour chosen uniformly at random. The process ends at the first step when no vertex is inhabited by more than one particle; we call this (random) time step the dispersion time. In this work we study the case where $G$ is the complete graph on $n$ vertices and the number of particles is $M=n/2+\alpha n^{1/2} + o(n^{1/2})$, $\alpha\in \mathbb{R}$. This choice of $M$ corresponds to the critical window of the process, with respect to the dispersion time. We show that the dispersion time, if rescaled by $n^{-1/2}$, converges in $p$-th mean, as $n\rightarrow \infty$ and for any $p \in \mathbb{R}$, to a continuous and almost surely positive random variable $T_\alpha$. We find that $T_\alpha$ is the absorption time of a standard logistic branching process, thoroughly investigated by Lambert (2005), and we determine its expectation. In particular, in the middle of the critical window we show that $\mathbb{E}[T_0] = \pi^{3/2}/\sqrt{7}$, and furthermore we formulate explicit asymptotics when $|\alpha|$ gets large that quantify the transition into and out of the critical window. We also study the (random) total number of jumps that are performed by the particles until the dispersion time is reached. In particular, we prove that it centers around $\frac{2}{7}n\ln n$ and that it has variations linear in $n$, whose distribution we can describe explicitly.

==> Data/iterated_mean.csv <==
x a
555	10204.8
560	10114.4
565	10025.5
570	9938.27
575	9852.5
580	9768.21
585	9685.35
590	9603.88
595	9523.77
600	9444.99
605	9367.5
610	9291.27
615	9216.27
620	9142.48
625	9069.85
630	8998.38
635	8928.02
640	8858.75
645	8790.55
650	8723.39
655	8657.26
660	8592.11
665	8527.94
670	8464.73
675	8402.44
680	8341.06
685	8280.58
690	8220.96
695	8162.2
700	8104.27
705	8047.16
710	7990.85
715	7935.32
720	7880.56
725	7826.55
730	7773.27
735	7720.72
740	7668.87
745	7617.71
750	7567.24
755	7517.42
760	7468.26
765	7419.74
770	7371.84
775	7324.56
780	7277.88
785	7231.8
790	7186.29
795	7141.35
800	7096.97
805	7053.14
810	7009.85
815	6967.09
820	6924.84
825	6883.1
830	6841.87
835	6801.13
840	6760.86
845	6721.08
850	6681.75
855	6642.89
860	6604.48
865	6566.5
870	6528.96
875	6491.85
880	6455.16
885	6418.88
890	6383.01
895	6347.53
900	6312.45
905	6277.75
910	6243.43
915	6209.49
920	6175.91
925	6142.7
930	6109.84
935	6077.33
940	6045.16
945	6013.33
950	5981.84
955	5950.67
960	5919.83
965	5889.31
970	5859.1
975	5829.19
980	5799.6
985	5770.3
990	5741.29
995	5712.58
1000	5684.15
1005	5656.0
1010	5628.13
1015	5600.53
1020	5573.21
1025	5546.14
1030	5519.34
1035	5492.8
1040	5466.51
1045	5440.48
1050	5414.69
1055	5389.14
1060	5363.83
1065	5338.76
1070	5313.92
1075	5289.32
1080	5264.94
1085	5240.78
1090	5216.84
1095	5193.13
1100	5169.62
1105	5146.33
1110	5123.25
1115	5100.37
1120	5077.7
1125	5055.23
1130	5032.95
1135	5010.87
1140	4988.99
1145	4967.29
1150	4945.78
1155	4924.46
1160	4903.32
1165	4882.37
1170	4861.59
1175	4840.98
1180	4820.55
1185	4800.3
1190	4780.21
1195	4760.29
1200	4740.53
1205	4720.94
1210	4701.51
1215	4682.24
1220	4663.12
1225	4644.16
1230	4625.36
1235	4606.71
1240	4588.2
1245	4569.85
1250	4551.64
1255	4533.57
1260	4515.65
1265	4497.87
1270	4480.23
1275	4462.73
1280	4445.36
1285	4428.13
1290	4411.03
1295	4394.06
1300	4377.22
1305	4360.52
1310	4343.93
1315	4327.48
1320	4311.15
1325	4294.94
1330	4278.85
1335	4262.88
1340	4247.03
1345	4231.3
1350	4215.69
1355	4200.19
1360	4184.8
1365	4169.53
1370	4154.36
1375	4139.31
1380	4124.36
1385	4109.53
1390	4094.8
1395	4080.17
1400	4065.65
1405	4051.23
1410	4036.91
1415	4022.7
1420	4008.58
1425	3994.57
1430	3980.65
1435	3966.82
1440	3953.1
1445	3939.47
1450	3925.93
1455	3912.48
1460	3899.13
1465	3885.86
1470	3872.69
1475	3859.61
1480	3846.61
1485	3833.7
1490	3820.88
1495	3808.14
1500	3795.49
1505	3782.92
1510	3770.44
1515	3758.03
1520	3745.71
1525	3733.47
1530	3721.31
1535	3709.22
1540	3697.22
1545	3685.29
1550	3673.44
1555	3661.67
1560	3649.97
1565	3638.35
1570	3626.79
1575	3615.32
1580	3603.91
1585	3592.58
1590	3581.32
1595	3570.12
1600	3559.0
1605	3547.95
1610	3536.96
1615	3526.05
1620	3515.2
1625	3504.41
1630	3493.7
1635	3483.05
1640	3472.46
1645	3461.94
1650	3451.48
1655	3441.08
1660	3430.75
1665	3420.48
1670	3410.26
1675	3400.11
1680	3390.03
1685	3380.0
1690	3370.03
1695	3360.11
1700	3350.26
1705	3340.46
1710	3330.72
1715	3321.04
1720	3311.42
1725	3301.84
1730	3292.33
1735	3282.87
1740	3273.46
1745	3264.11
1750	3254.81
1755	3245.56
1760	3236.37
1765	3227.23
1770	3218.14
1775	3209.1
1780	3200.11
1785	3191.17
1790	3182.28
1795	3173.44
1800	3164.65
1805	3155.91
1810	3147.21
1815	3138.57
1820	3129.97
1825	3121.42
1830	3112.91
1835	3104.45
1840	3096.04
1845	3087.67
1850	3079.35
1855	3071.07
1860	3062.84
1865	3054.65
1870	3046.5
1875	3038.4
1880	3030.34
1885	3022.33
1890	3014.35
1895	3006.42
1900	2998.53
1905	2990.68
1910	2982.87
1915	2975.1
1920	2967.38
1925	2959.69
1930	2952.04
1935	2944.43
1940	2936.86
1945	2929.33
1950	2921.84
1955	2914.39
1960	2906.97
1965	2899.59
1970	2892.25
1975	2884.95
1980	2877.68
1985	2870.45
1990	2863.26
1995	2856.1
2000	2848.98
2005	2841.89
2010	2834.84
2015	2827.82
2020	2820.84
2025	2813.89
2030	2806.98
2035	2800.1
2040	2793.26
2045	2786.44
2050	2779.66
2055	2772.92
2060	2766.2
2065	2759.52
2070	2752.87
2075	2746.26
2080	2739.67
2085	2733.12
2090	2726.59
2095	2720.1
2100	2713.64
2105	2707.21
2110	2700.81
2115	2694.44
2120	2688.1
2125	2681.79
2130	2675.51
2135	2669.26
2140	2663.04
2145	2656.85
2150	2650.68
2155	2644.55
2160	2638.44
2165	2632.36
2170	2626.31
2175	2620.29
2180	2614.29
2185	2608.32
2190	2602.38
2195	2596.47
2200	2590.58
2205	2584.72
2210	2578.88
2215	2573.08
2220	2567.29
2225	2561.54
2230	2555.81
2235	2550.1
2240	2544.42
2245	2538.77
2250	2533.14
2255	2527.54
2260	2521.96
2265	2516.4
2270	2510.87
2275	2505.37
2280	2499.88
2285	2494.43
2290	2488.99
2295	2483.58
2300	2478.2
2305	2472.83
2310	2467.49
2315	2462.17
2320	2456.88
2325	2451.61
2330	2446.36
2335	2441.13
2340	2435.93
2345	2430.74
2350	2425.58
2355	2420.44
2360	2415.33
2365	2410.23
2370	2405.16
2375	2400.11
2380	2395.07
2385	2390.06
2390	2385.07
2395	2380.11
2400	2375.16
2405	2370.23
2410	2365.32
2415	2360.44
2420	2355.57
2425	2350.72
2430	2345.9
2435	2341.09
2440	2336.3
2445	2331.53
2450	2326.79
2455	2322.06
2460	2317.35
2465	2312.66
2470	2307.99
2475	2303.33
2480	2298.7
2485	2294.08
2490	2289.49
2495	2284.91
2500	2280.35
2505	2275.8
2510	2271.28
2515	2266.77
2520	2262.29
2525	2257.81
2530	2253.36
2535	2248.93
2540	2244.51
2545	2240.11
2550	2235.72
2555	2231.36
2560	2227.01
2565	2222.68
2570	2218.36
2575	2214.06
2580	2209.78
2585	2205.51
2590	2201.26
2595	2197.03
2600	2192.81
2605	2188.61
2610	2184.43
2615	2180.26
2620	2176.11
2625	2171.97
2630	2167.85
2635	2163.75
2640	2159.66
2645	2155.58
2650	2151.52
2655	2147.48
2660	2143.45
2665	2139.44
2670	2135.44
2675	2131.45
2680	2127.48
2685	2123.53
2690	2119.59
2695	2115.67
2700	2111.76
2705	2107.86
2710	2103.98
2715	2100.11
2720	2096.26
2725	2092.42
2730	2088.59
2735	2084.78
2740	2080.99
2745	2077.2
2750	2073.43
2755	2069.68
2760	2065.93
2765	2062.2
2770	2058.49
2775	2054.79
2780	2051.1
2785	2047.42
2790	2043.76
2795	2040.11
2800	2036.48
2805	2032.85
2810	2029.24
2815	2025.64
2820	2022.06
2825	2018.49
2830	2014.93
2835	2011.38
2840	2007.84
2845	2004.32
2850	2000.81
2855	1997.32
2860	1993.83
2865	1990.36
2870	1986.9
2875	1983.45
2880	1980.01
2885	1976.58
2890	1973.17
2895	1969.77
2900	1966.38
2905	1963.0
2910	1959.63
2915	1956.28
2920	1952.93
2925	1949.6
2930	1946.28
2935	1942.97
2940	1939.67
2945	1936.38
2950	1933.11
2955	1929.84
2960	1926.59
2965	1923.35
2970	1920.11
2975	1916.89
2980	1913.68
2985	1910.48
2990	1907.29
2995	1904.11
3000	1900.95
3005	1897.79
3010	1894.64
3015	1891.5
3020	1888.38
3025	1885.26
3030	1882.16
3035	1879.06
3040	1875.98
3045	1872.9
3050	1869.84
3055	1866.78
3060	1863.74
3065	1860.7
3070	1857.68
3075	1854.66
3080	1851.65
3085	1848.66
3090	1845.67
3095	1842.7
3100	1839.73
3105	1836.77
3110	1833.82
3115	1830.88
3120	1827.96
3125	1825.04
3130	1822.12
3135	1819.22
3140	1816.33
3145	1813.45
3150	1810.57
3155	1807.71
3160	1804.85
3165	1802.01
3170	1799.17
3175	1796.34
3180	1793.52
3185	1790.71
3190	1787.91
3195	1785.12
3200	1782.33
3205	1779.55
3210	1776.79
3215	1774.03
3220	1771.28
3225	1768.54
3230	1765.8
3235	1763.08
3240	1760.36
3245	1757.65
3250	1754.95
3255	1752.26
3260	1749.58
3265	1746.91
3270	1744.24
3275	1741.58
3280	1738.93
3285	1736.29
3290	1733.65
3295	1731.03
3300	1728.41
3305	1725.8
3310	1723.19
3315	1720.6
3320	1718.01
3325	1715.43
3330	1712.86
3335	1710.3
3340	1707.74
3345	1705.19
3350	1702.65
3355	1700.12
3360	1697.59
3365	1695.07
3370	1692.56
3375	1690.06
3380	1687.56
3385	1685.07
3390	1682.59
3395	1680.12
3400	1677.65
3405	1675.19
3410	1672.74
3415	1670.29
3420	1667.85
3425	1665.42
3430	1663.0
3435	1660.58
3440	1658.17
3445	1655.77
3450	1653.37
3455	1650.98
3460	1648.6
3465	1646.23
3470	1643.86
3475	1641.5
3480	1639.14
3485	1636.79
3490	1634.45
3495	1632.12
3500	1629.79
3505	1627.47
3510	1625.15
3515	1622.84
3520	1620.54
3525	1618.25
3530	1615.96
3535	1613.68
3540	1611.4
3545	1609.13
3550	1606.87
3555	1604.61
3560	1602.36
3565	1600.12
3570	1597.88
3575	1595.65
3580	1593.42
3585	1591.2
3590	1588.99
3595	1586.78
3600	1584.58
3605	1582.39
3610	1580.2
3615	1578.02
3620	1575.84
3625	1573.67
3630	1571.51
3635	1569.35
3640	1567.2
3645	1565.05
3650	1562.91
3655	1560.77
3660	1558.64
3665	1556.52
3670	1554.4
3675	1552.29
3680	1550.19
3685	1548.09
3690	1545.99
3695	1543.9
3700	1541.82
3705	1539.74
3710	1537.67
3715	1535.6
3720	1533.54
3725	1531.48
3730	1529.43
3735	1527.39
3740	1525.35
3745	1523.32
3750	1521.29
3755	1519.27
3760	1517.25
3765	1515.24
3770	1513.23
3775	1511.23
3780	1509.23
3785	1507.24
3790	1505.26
3795	1503.28
3800	1501.3
3805	1499.33
3810	1497.37
3815	1495.41
3820	1493.45
3825	1491.5
3830	1489.56
3835	1487.62
3840	1485.68
3845	1483.75
3850	1481.83
3855	1479.91
3860	1478.0
3865	1476.09
3870	1474.18
3875	1472.28
3880	1470.39
3885	1468.5
3890	1466.61
3895	1464.73
3900	1462.86
3905	1460.99
3910	1459.12
3915	1457.26
3920	1455.4
3925	1453.55
3930	1451.71
3935	1449.86
3940	1448.03
3945	1446.19
3950	1444.37
3955	1442.54
3960	1440.72
3965	1438.91
3970	1437.1
3975	1435.29
3980	1433.49
3985	1431.7
3990	1429.9
3995	1428.12
4000	1426.33
4005	1424.56
4010	1422.78
4015	1421.01
4020	1419.25
4025	1417.49
4030	1415.73
4035	1413.98
4040	1412.23
4045	1410.49
4050	1408.75
4055	1407.01
4060	1405.28
4065	1403.56
4070	1401.83
4075	1400.12
4080	1398.4
4085	1396.69
4090	1394.99
4095	1393.29
4100	1391.59
4105	1389.9
4110	1388.21
4115	1386.52
4120	1384.84
4125	1383.17
4130	1381.5
4135	1379.83
4140	1378.16
4145	1376.5
4150	1374.85
4155	1373.19
4160	1371.55
4165	1369.9
4170	1368.26
4175	1366.62
4180	1364.99
4185	1363.36
4190	1361.74
4195	1360.12
4200	1358.5
4205	1356.89
4210	1355.28
4215	1353.67
4220	1352.07
4225	1350.47
4230	1348.88
4235	1347.29
4240	1345.7
4245	1344.12
4250	1342.54
4255	1340.96
4260	1339.39
4265	1337.82
4270	1336.26
4275	1334.7
4280	1333.14
4285	1331.58
4290	1330.03
4295	1328.49
4300	1326.95
4305	1325.41
4310	1323.87
4315	1322.34
4320	1320.81
4325	1319.28
4330	1317.76
4335	1316.25
4340	1314.73
4345	1313.22
4350	1311.71
4355	1310.21
4360	1308.71
4365	1307.21
4370	1305.72
4375	1304.23
4380	1302.74
4385	1301.25
4390	1299.77
4395	1298.3
4400	1296.82
4405	1295.35
4410	1293.89
4415	1292.42
4420	1290.96
4425	1289.51
4430	1288.05
4435	1286.6
4440	1285.15
4445	1283.71
4450	1282.27
4455	1280.83
4460	1279.4
4465	1277.97
4470	1276.54
4475	1275.12
4480	1273.69
4485	1272.28
4490	1270.86
4495	1269.45
4500	1268.04
4505	1266.63
4510	1265.23
4515	1263.83
4520	1262.44
4525	1261.04
4530	1259.65
4535	1258.26
4540	1256.88
4545	1255.5
4550	1254.12
4555	1252.75
4560	1251.37
4565	1250.01
4570	1248.64
4575	1247.28
4580	1245.92
4585	1244.56
4590	1243.2
4595	1241.85
4600	1240.51
4605	1239.16
4610	1237.82
4615	1236.48
4620	1235.14
4625	1233.81
4630	1232.48
4635	1231.15
4640	1229.82
4645	1228.5
4650	1227.18
4655	1225.87
4660	1224.55
4665	1223.24
4670	1221.93
4675	1220.63
4680	1219.32
4685	1218.02
4690	1216.73
4695	1215.43
4700	1214.14
4705	1212.85
4710	1211.57
4715	1210.28
4720	1209.0
4725	1207.72
4730	1206.45
4735	1205.18
4740	1203.91
4745	1202.64
4750	1201.38
4755	1200.11
4760	1198.85
4765	1197.6
4770	1196.34
4775	1195.09
4780	1193.84
4785	1192.6
4790	1191.35
4795	1190.11
4800	1188.87
4805	1187.64
4810	1186.41
4815	1185.18
4820	1183.95
4825	1182.72
4830	1181.5
4835	1180.28
4840	1179.06
4845	1177.84
4850	1176.63
4855	1175.42
4860	1174.21
4865	1173.01
4870	1171.8
4875	1170.6
4880	1169.41
4885	1168.21
4890	1167.02
4895	1165.83
4900	1164.64
4905	1163.45
4910	1162.27
4915	1161.09
4920	1159.91
4925	1158.73
4930	1157.56
4935	1156.39
4940	1155.22
4945	1154.05
4950	1152.89
4955	1151.72
4960	1150.57
4965	1149.41
4970	1148.25
4975	1147.1
4980	1145.95
4985	1144.8
4990	1143.66
4995	1142.51
5000	1141.37
5005	1140.23
5010	1139.09
5015	1137.96
5020	1136.83
5025	1135.7
5030	1134.57
5035	1133.44
5040	1132.32
5045	1131.2
5050	1130.08
5055	1128.96
5060	1127.85
5065	1126.74
5070	1125.63
5075	1124.52
5080	1123.41
5085	1122.31
5090	1121.21
5095	1120.11
5100	1119.01
5105	1117.92
5110	1116.83
5115	1115.74
5120	1114.65
5125	1113.56
5130	1112.48
5135	1111.39
5140	1110.31
5145	1109.24
5150	1108.16
5155	1107.09
5160	1106.02
5165	1104.95
5170	1103.88
5175	1102.81
5180	1101.75
5185	1100.69
5190	1099.63
5195	1098.57
5200	1097.52
5205	1096.46
5210	1095.41
5215	1094.36
5220	1093.32
5225	1092.27
5230	1091.23
5235	1090.19
5240	1089.15
5245	1088.11
5250	1087.07
5255	1086.04
5260	1085.01
5265	1083.98
5270	1082.95
5275	1081.93
5280	1080.9
5285	1079.88
5290	1078.86
5295	1077.85
5300	1076.83
5305	1075.82
5310	1074.8
5315	1073.79
5320	1072.79
5325	1071.78
5330	1070.77
5335	1069.77
5340	1068.77
5345	1067.77
5350	1066.78
5355	1065.78
5360	1064.79
5365	1063.8
5370	1062.81
5375	1061.82
5380	1060.83
5385	1059.85
5390	1058.87
5395	1057.89
5400	1056.91
5405	1055.93
5410	1054.96
5415	1053.98
5420	1053.01
5425	1052.04
5430	1051.07
5435	1050.11
5440	1049.14
5445	1048.18
5450	1047.22
5455	1046.26
5460	1045.3
5465	1044.35
5470	1043.4
5475	1042.44
5480	1041.49
5485	1040.54
5490	1039.6
5495	1038.65
5500	1037.71
5505	1036.77
5510	1035.83
5515	1034.89
5520	1033.95
5525	1033.02
5530	1032.09
5535	1031.15
5540	1030.22
5545	1029.3
5550	1028.37
5555	1027.44
5560	1026.52
5565	1025.6
5570	1024.68
5575	1023.76
5580	1022.85
5585	1021.93
5590	1021.02
5595	1020.11
5600	1019.2
5605	1018.29
5610	1017.38
5615	1016.48
5620	1015.57
5625	1014.67
5630	1013.77
5635	1012.87
5640	1011.97
5645	1011.08
5650	1010.19
5655	1009.29
5660	1008.4
5665	1007.51
5670	1006.63
5675	1005.74
5680	1004.86
5685	1003.97
5690	1003.09
5695	1002.21
5700	1001.33
5705	1000.46
5710	999.58
5715	998.707
5720	997.835
5725	996.964
5730	996.095
5735	995.227
5740	994.361
5745	993.496
5750	992.633
5755	991.772
5760	990.912
5765	990.053
5770	989.196
5775	988.34
5780	987.486
5785	986.633
5790	985.782
5795	984.932
5800	984.084
5805	983.237
5810	982.392
5815	981.548
5820	980.705
5825	979.864
5830	979.025
5835	978.186
5840	977.35
5845	976.514
5850	975.68
5855	974.848
5860	974.017
5865	973.187
5870	972.359
5875	971.532
5880	970.707
5885	969.883
5890	969.06
5895	968.239
5900	967.419
5905	966.601
5910	965.784
5915	964.968
5920	964.154
5925	963.341
5930	962.53
5935	961.719
5940	960.911
5945	960.103
5950	959.297
5955	958.492
5960	957.689
5965	956.887
5970	956.086
5975	955.287
5980	954.489
5985	953.692
5990	952.897
5995	952.103
6000	951.31
6005	950.519
6010	949.728
6015	948.94
6020	948.152
6025	947.366
6030	946.581
6035	945.798
6040	945.015
6045	944.234
6050	943.455
6055	942.676
6060	941.899
6065	941.123
6070	940.349
6075	939.576
6080	938.804
6085	938.033
6090	937.263
6095	936.495
6100	935.728
6105	934.962
6110	934.198
6115	933.435
6120	932.673
6125	931.912
6130	931.153
6135	930.394
6140	929.637
6145	928.882
6150	928.127
6155	927.374
6160	926.622
6165	925.871
6170	925.121
6175	924.373
6180	923.625
6185	922.879
6190	922.135
6195	921.391
6200	920.649
6205	919.907
6210	919.167
6215	918.428
6220	917.691
6225	916.954
6230	916.219
6235	915.485
6240	914.752
6245	914.02
6250	913.29
6255	912.56
6260	911.832
6265	911.105
6270	910.379
6275	909.654
6280	908.93
6285	908.208
6290	907.487
6295	906.766
6300	906.047
6305	905.329
6310	904.613
6315	903.897
6320	903.182
6325	902.469
6330	901.757
6335	901.046
6340	900.336
6345	899.627
6350	898.919
6355	898.212
6360	897.507
6365	896.802
6370	896.099
6375	895.397
6380	894.696
6385	893.996
6390	893.297
6395	892.599
6400	891.902
6405	891.206
6410	890.512
6415	889.818
6420	889.126
6425	888.434
6430	887.744
6435	887.055
6440	886.367
6445	885.68
6450	884.994
6455	884.309
6460	883.625
6465	882.942
6470	882.26
6475	881.579
6480	880.9
6485	880.221
6490	879.543
6495	878.867
6500	878.191
6505	877.517
6510	876.844
6515	876.171
6520	875.5
6525	874.829
6530	874.16
6535	873.492
6540	872.825
6545	872.158
6550	871.493
6555	870.829
6560	870.166
6565	869.503
6570	868.842
6575	868.182
6580	867.523
6585	866.865
6590	866.207
6595	865.551
6600	864.896
6605	864.242
6610	863.589
6615	862.936
6620	862.285
6625	861.635
6630	860.986
6635	860.337
6640	859.69
6645	859.044
6650	858.398
6655	857.754
6660	857.11
6665	856.468
6670	855.826
6675	855.186
6680	854.546
6685	853.907
6690	853.27
6695	852.633
6700	851.997
6705	851.362
6710	850.728
6715	850.096
6720	849.464
6725	848.832
6730	848.202
6735	847.573
6740	846.945
6745	846.317
6750	845.691
6755	845.066
6760	844.441
6765	843.817
6770	843.195
6775	842.573
6780	841.952
6785	841.332
6790	840.713
6795	840.095
6800	839.477
6805	838.861
6810	838.246
6815	837.631
6820	837.018
6825	836.405
6830	835.793
6835	835.182
6840	834.572
6845	833.963
6850	833.355
6855	832.747
6860	832.141
6865	831.535
6870	830.93
6875	830.326
6880	829.724
6885	829.121
6890	828.52
6895	827.92
6900	827.32
6905	826.722
6910	826.124
6915	825.527
6920	824.931
6925	824.336
6930	823.742
6935	823.148
6940	822.555
6945	821.964
6950	821.373
6955	820.783
6960	820.194
6965	819.605
6970	819.018
6975	818.431
6980	817.845
6985	817.26
6990	816.676
6995	816.093
7000	815.51
7005	814.929
7010	814.348
7015	813.768
7020	813.189
7025	812.61
7030	812.033
7035	811.456
7040	810.88
7045	810.305
7050	809.731
7055	809.157
7060	808.585
7065	808.013
7070	807.442
7075	806.872
7080	806.302
7085	805.734
7090	805.166
7095	804.599
7100	804.033
7105	803.467
7110	802.903
7115	802.339
7120	801.776
7125	801.213
7130	800.652
7135	800.091
7140	799.531
7145	798.972
7150	798.414
7155	797.857
7160	797.3
7165	796.744
7170	796.189
7175	795.634
7180	795.08
7185	794.528
7190	793.975
7195	793.424
7200	792.874
7205	792.324
7210	791.775
7215	791.226
7220	790.679
7225	790.132
7230	789.586
7235	789.041
7240	788.496
7245	787.952
7250	787.409
7255	786.867
7260	786.326
7265	785.785
7270	785.245
7275	784.705
7280	784.167
7285	783.629
7290	783.092
7295	782.556
7300	782.02
7305	781.485
7310	780.951
7315	780.417
7320	779.885
7325	779.353
7330	778.822
7335	778.291
7340	777.761
7345	777.232
7350	776.704
7355	776.176
7360	775.649
7365	775.123
7370	774.598
7375	774.073
7380	773.549
7385	773.025
7390	772.503
7395	771.981
7400	771.459
7405	770.939
7410	770.419
7415	769.9
7420	769.382
7425	768.864
7430	768.347
7435	767.83
7440	767.315
7445	766.8
7450	766.285
7455	765.772
7460	765.259
7465	764.747
7470	764.235
7475	763.724
7480	763.214
7485	762.705
7490	762.196
7495	761.688
7500	761.18
7505	760.674
7510	760.168
7515	759.662
7520	759.157
7525	758.653
7530	758.15
7535	757.647
7540	757.145
7545	756.644
7550	756.143
7555	755.643
7560	755.143
7565	754.645
7570	754.147
7575	753.649
7580	753.152
7585	752.656
7590	752.161
7595	751.666
7600	751.172
7605	750.678
7610	750.185
7615	749.693
7620	749.201
7625	748.71
7630	748.22
7635	747.73
7640	747.241
7645	746.753
7650	746.265
7655	745.778
7660	745.292
7665	744.806
7670	744.321
7675	743.836
7680	743.352
7685	742.869
7690	742.386
7695	741.904
7700	741.423
7705	740.942
7710	740.462
7715	739.982
7720	739.503
7725	739.025
7730	738.547
7735	738.07
7740	737.594
7745	737.118
7750	736.642
7755	736.168
7760	735.694
7765	735.22
7770	734.748
7775	734.275
7780	733.804
7785	733.333
7790	732.862
7795	732.393
7800	731.923
7805	731.455
7810	730.987
7815	730.52
7820	730.053
7825	729.587
7830	729.121
7835	728.656
7840	728.192
7845	727.728
7850	727.265
7855	726.802
7860	726.34
7865	725.878
7870	725.418
7875	724.957
7880	724.498
7885	724.038
7890	723.58
7895	723.122
7900	722.665
7905	722.208
7910	721.752
7915	721.296
7920	720.841
7925	720.386
7930	719.932
7935	719.479
7940	719.026
7945	718.574
7950	718.122
7955	717.671
7960	717.221
7965	716.771
7970	716.322
7975	715.873
7980	715.424
7985	714.977
7990	714.53
7995	714.083
8000	713.637
8005	713.192
8010	712.747
8015	712.302
8020	711.859
8025	711.415
8030	710.973
8035	710.53
8040	710.089
8045    709.55
8050    709.08
8055    708.55
8060    708.09
8100    700
8200    690


==> Data/run1.csv <==
x a
500	10010
505	10142
510	10164
515	9803
520	9643
525	9251
530	9304
535	9596
540	9754
545	9783
550	9802
555	9634
560	9032
565	8651
570	8775
575	9046
580	8877
585	8793
590	8552
595	8582
600	8398
605	8201
610	8040
615	8181
620	8097
625	7937
630	7891
635	7865
640	7818
645	8218
650	8249
655	8272
660	8177
665	8217
670	8135
675	8250
680	8547
685	8282
690	8228
695	7635
700	7573
705	7710
710	7264
715	7120
720	6940
725	7004
730	6953
735	6974
740	7054
745	7301
750	7407
755	7329
760	7632
765	7361
770	7385
775	7485
780	7342
785	7167
790	7361
795	6807
800	6823
805	6769
810	6658
815	6270
820	6286
825	5948
830	5898
835	5746
840	5891
845	5945
850	5774
855	5679
860	5646
865	5440
870	5179
875	5338
880	5782
885	5635
890	5758
895	5713
900	5504
905	5689
910	5491
915	5404
920	5553
925	5619
930	5513
935	5456
940	5376
945	5351
950	5342
955	5504
960	5657
965	5614
970	5699
975	5759
980	5606
985	5856
990	5594
995	5681
1000	5466
1005	5626
1010	5625
1015	5361
1020	5532
1025	5220
1030	5154
1035	5277
1040	5382
1045	5219
1050	5458
1055	5707
1060	5592
1065	5520
1070	5594
1075	5700
1080	5600
1085	5526
1090	5256
1095	4963
1100	4825
1105	5022
1110	4907
1115	4841
1120	4766
1125	4688
1130	4804
1135	4847
1140	4704
1145	4678
1150	4722
1155	4512
1160	4279
1165	4262
1170	4546
1175	4566
1180	4708
1185	5198
1190	5240
1195	5049
1200	5101
1205	5292
1210	5175
1215	5149
1220	5256
1225	5163
1230	5443
1235	5097
1240	5114
1245	5216
1250	5095
1255	4974
1260	4985
1265	4805
1270	4761
1275	4436
1280	4574
1285	4456
1290	4190
1295	4289
1300	4434
1305	4193
1310	3988
1315	3872
1320	3806
1325	3802
1330	3882
1335	4219
1340	3873
1345	3794
1350	3848
1355	3925
1360	3826
1365	3750
1370	3758
1375	3914
1380	3781
1385	3518
1390	3360
1395	3386
1400	3104
1405	3086
1410	3169
1415	2953
1420	2992
1425	3080
1430	3095
1435	3030
1440	3128
1445	3141
1450	3144
1455	3194
1460	3321
1465	3290
1470	3246
1475	3188
1480	3222
1485	3400
1490	3354
1495	3342
1500	3508
1505	3494
1510	3493
1515	3900
1520	4011
1525	4122
1530	4157
1535	4138
1540	4157
1545	4196
1550	4182
1555	4136
1560	3988
1565	4138
1570	4042
1575	4110
1580	3947
1585	3752
1590	3610
1595	3746
1600	3666
1605	3610
1610	3581
1615	3482
1620	3534
1625	3277
1630	3166
1635	3408
1640	3181
1645	3530
1650	3529
1655	3518
1660	3548
1665	3292
1670	3156
1675	3150
1680	3052
1685	3102
1690	3104
1695	3147
1700	3242
1705	3124
1710	3372
1715	3276
1720	3220
1725	3444
1730	3298
1735	3331
1740	3120
1745	3058
1750	2920
1755	2898
1760	2830
1765	2701
1770	2673
1775	2672
1780	2574
1785	2695
1790	2692
1795	2802
1800	2774
1805	2756
1810	2627
1815	2608
1820	2702
1825	2641
1830	2554
1835	2548
1840	2408
1845	2378
1850	2390
1855	2200
1860	2383
1865	2092
1870	2119
1875	2264
1880	2338
1885	2338
1890	2240
1895	2398
1900	2352
1905	2180
1910	2280
1915	2231
1920	2202
1925	2244
1930	2399
1935	2479
1940	2480
1945	2476
1950	2466
1955	2468
1960	2458
1965	2374
1970	2376
1975	2352
1980	2412
1985	2346
1990	2208
1995	2008
2000	2016
2005	1920
2010	1870
2015	1914
2020	1752
2025	1746
2030	1728
2035	1649
2040	1656
2045	1586
2050	1580
2055	1530
2060	1482
2065	1518
2070	1714
2075	1618
2080	1652
2085	1621
2090	1700
2095	1684
2100	1880
2105	1824
2110	1983
2115	2002
2120	1968
2125	1960
2130	2172
2135	2206
2140	2256
2145	2442
2150	2534
2155	2362
2160	2280
2165	2278
2170	2394
2175	2490
2180	2574
2185	2561
2190	2279
2195	2364
2200	2520
2205	2526
2210	2500
2215	2618
2220	2594
2225	2624
2230	2600
2235	2356
2240	2420
2245	2322
2250	2146
2255	2038
2260	2016
2265	1852
2270	1700
2275	1632
2280	1644
2285	1562
2290	1574
2295	1503
2300	1564
2305	1582
2310	1584
2315	1642
2320	1654
2325	1796
2330	1838
2335	2006
2340	1900
2345	1842
2350	1819
2355	1710
2360	1744
2365	1672
2370	1735
2375	1614
2380	1545
2385	1660
2390	1811
2395	1670
2400	1640
2405	1464
2410	1588
2415	1688
2420	1682
2425	1624
2430	1525
2435	1566
2440	1626
2445	1546
2450	1466
2455	1388
2460	1340
2465	1400
2470	1406
2475	1272
2480	1226
2485	1214
2490	1328
2495	1388
2500	1530
2505	1574
2510	1734
2515	1739
2520	1856
2525	2015
2530	1948
2535	1844
2540	1938
2545	1968
2550	2174
2555	2300
2560	2356
2565	2384
2570	2478
2575	2582
2580	2618
2585	2514
2590	2460
2595	2550
2600	2422
2605	2514
2610	2476
2615	2292
2620	2335
2625	2384
2630	2338
2635	2558
2640	2584
2645	2532
2650	2420
2655	2420
2660	2348
2665	2368
2670	2266
2675	2162
2680	2234
2685	2229
2690	2124
2695	2060
2700	2046
2705	2046
2710	2108
2715	1968
2720	2026
2725	2222
2730	2112
2735	2154
2740	2032
2745	2152
2750	2202
2755	2082
2760	2030
2765	1919
2770	1870
2775	1990
2780	2122
2785	2204
2790	2340
2795	2240
2800	2170
2805	2032
2810	2092
2815	2073
2820	2110
2825	1968
2830	1870
2835	2052
2840	2095
2845	2026
2850	2006
2855	2022
2860	1916
2865	1870
2870	1760
2875	1764
2880	1658
2885	1630
2890	1676
2895	1708
2900	1618
2905	1684
2910	1664
2915	1611
2920	1697
2925	1720
2930	1684
2935	1677
2940	1770
2945	1813
2950	1820
2955	1628
2960	1652
2965	1592
2970	1528
2975	1498
2980	1634
2985	1528
2990	1406
2995	1410
3000	1414
3005	1486
3010	1602
3015	1580
3020	1576
3025	1518
3030	1404
3035	1302
3040	1290
3045	1250
3050	1090
3055	1186
3060	1258
3065	1268
3070	1254
3075	1320
3080	1262
3085	1198
3090	1282
3095	1246
3100	1360
3105	1352
3110	1434
3115	1246
3120	1064
3125	992
3130	1084
3135	1208
3140	1262
3145	1348
3150	1322
3155	1352
3160	1472
3165	1558
3170	1566
3175	1590
3180	1542
3185	1390
3190	1344
3195	1342
3200	1375
3205	1282
3210	1192
3215	1212
3220	1238
3225	1312
3230	1320
3235	1464
3240	1446
3245	1448
3250	1440
3255	1410
3260	1368
3265	1378
3270	1246
3275	1232
3280	1212
3285	1076
3290	920
3295	894
3300	968
3305	950
3310	890
3315	926
3320	880
3325	796
3330	772
3335	674
3340	712
3345	660
3350	582
3355	684
3360	820
3365	816
3370	870
3375	896
3380	914
3385	978
3390	910
3395	964
3400	1022
3405	1076
3410	1048
3415	896
3420	908
3425	992
3430	910
3435	938
3440	940
3445	988
3450	968
3455	958
3460	832
3465	776
3470	776
3475	814
3480	962
3485	948
3490	824
3495	878
3500	914
3505	862
3510	856
3515	898
3520	922
3525	898
3530	888
3535	862
3540	726
3545	694
3550	750
3555	786
3560	790
3565	762
3570	846
3575	718
3580	872
3585	898
3590	868
3595	950
3600	952
3605	1010
3610	1132
3615	1088
3620	1076
3625	1090
3630	1094
3635	1008
3640	1124
3645	1174
3650	1076
3655	1034
3660	996
3665	1060
3670	1062
3675	1100
3680	1062
3685	1028
3690	1110
3695	1092
3700	1246
3705	1224
3710	1222
3715	1206
3720	1140
3725	1032
3730	1098
3735	1106
3740	1100
3745	1086
3750	1086
3755	1116
3760	1224
3765	1142
3770	1234
3775	1402
3780	1412
3785	1390
3790	1422
3795	1434
3800	1370
3805	1544
3810	1510
3815	1438
3820	1378
3825	1246
3830	1016
3835	995
3840	1014
3845	1056
3850	988
3855	1005
3860	1008
3865	938
3870	858
3875	870
3880	826
3885	816
3890	806
3895	880
3900	840
3905	824
3910	808
3915	822
3920	872
3925	848
3930	882
3935	1060
3940	990
3945	1144
3950	1232
3955	1204
3960	1164
3965	1102
3970	1132
3975	1186
3980	1262
3985	1208
3990	1206
3995	1144
4000	1120
4005	1084
4010	1070
4015	1186
4020	1218
4025	1270
4030	1171
4035	1201
4040	1040
4045	1042
4050	1080
4055	1074
4060	1042
4065	1212
4070	1234
4075	1336
4080	1236
4085	1432
4090	1412
4095	1388
4100	1276
4105	1362
4110	1388
4115	1469
4120	1436
4125	1354
4130	1366
4135	1410
4140	1270
4145	1238
4150	1084
4155	1092
4160	1124
4165	1104
4170	1130
4175	1060
4180	1118
4185	982
4190	936
4195	998
4200	1024
4205	964
4210	1014
4215	1035
4220	1058
4225	1160
4230	1148
4235	1060
4240	1022
4245	1046
4250	1022
4255	1024
4260	990
4265	888
4270	996
4275	1008
4280	998
4285	908
4290	1016
4295	1090
4300	1110
4305	1208
4310	1224
4315	1142
4320	1248
4325	1230
4330	1376
4335	1490
4340	1530
4345	1422
4350	1440
4355	1470
4360	1446
4365	1578
4370	1578
4375	1590
4380	1538
4385	1712
4390	1708
4395	1710
4400	1732
4405	1634
4410	1626
4415	1618
4420	1708
4425	1648
4430	1644
4435	1584
4440	1638
4445	1630
4450	1732
4455	1680
4460	1806
4465	1914
4470	1798
4475	1720
4480	1732
4485	1681
4490	1525
4495	1638
4500	1882
4505	1857
4510	1724
4515	1802
4520	1794
4525	1720
4530	1784
4535	1732
4540	1746
4545	1660
4550	1584
4555	1470
4560	1544
4565	1656
4570	1790
4575	1648
4580	1710
4585	1654
4590	1544
4595	1572
4600	1540
4605	1608
4610	1628
4615	1618
4620	1616
4625	1541
4630	1452
4635	1390
4640	1271
4645	1364
4650	1374
4655	1332
4660	1255
4665	1256
4670	1328
4675	1264
4680	1186
4685	1210
4690	1210
4695	1290
4700	1384
4705	1316
4710	1271
4715	1250
4720	1286
4725	1246
4730	1236
4735	1150
4740	1134
4745	1076
4750	1020
4755	1034
4760	976
4765	896
4770	848
4775	900
4780	1014
4785	1116
4790	1108
4795	1142
4800	1192
4805	1260
4810	1124
4815	1145
4820	998
4825	1070
4830	1050
4835	990
4840	982
4845	1021
4850	926
4855	920
4860	820
4865	920
4870	816
4875	784
4880	840
4885	908
4890	958
4895	1020
4900	1038
4905	1044
4910	1042
4915	956
4920	838
4925	818
4930	766
4935	792
4940	734
4945	742
4950	778
4955	720
4960	718
4965	694
4970	664
4975	778
4980	650
4985	650
4990	716
4995	732
5000	754
5005	808
5010	932
5015	1008
5020	934
5025	980
5030	1065
5035	926
5040	954
5045	1036
5050	1079
5055	986
5060	1066
5065	914
5070	930
5075	934
5080	1122
5085	950
5090	1032
5095	958
5100	934
5105	952
5110	896
5115	862
5120	818
5125	716
5130	746
5135	632
5140	590
5145	654
5150	664
5155	598
5160	682
5165	734
5170	658
5175	758
5180	778
5185	804
5190	788
5195	766
5200	736
5205	770
5210	872
5215	911
5220	832
5225	898
5230	910
5235	798
5240	808
5245	744
5250	558
5255	568
5260	620
5265	638
5270	690
5275	744
5280	702
5285	720
5290	764
5295	714
5300	676
5305	632
5310	718
5315	730
5320	762
5325	706
5330	772
5335	800
5340	832
5345	860
5350	786
5355	926
5360	916
5365	894
5370	908
5375	872
5380	858
5385	864
5390	930
5395	860
5400	846
5405	894
5410	876
5415	854
5420	914
5425	904
5430	890
5435	938
5440	1052
5445	976
5450	918
5455	928
5460	892
5465	898
5470	812
5475	844
5480	916
5485	824
5490	812
5495	724
5500	754
5505	740
5510	702
5515	666
5520	710
5525	740
5530	654
5535	608
5540	672
5545	664
5550	624
5555	732
5560	632
5565	604
5570	636
5575	678
5580	734
5585	782
5590	720
5595	710
5600	648
5605	670
5610	714
5615	688
5620	662
5625	652
5630	630
5635	656
5640	708
5645	678
5650	700
5655	670
5660	662
5665	706
5670	662
5675	672
5680	708
5685	688
5690	686
5695	628
5700	634
5705	658
5710	616
5715	660
5720	672
5725	726
5730	734
5735	802
5740	842
5745	893
5750	896
5755	958
5760	916
5765	932
5770	954
5775	956
5780	924
5785	958
5790	930
5795	934
5800	1032
5805	1044
5810	1034
5815	1136
5820	1134
5825	1114
5830	1018
5835	1082
5840	1126
5845	1126
5850	1090
5855	1082
5860	1146
5865	998
5870	1060
5875	1172
5880	1082
5885	938
5890	1020
5895	1074
5900	980
5905	1016
5910	928
5915	1026
5920	1090
5925	1128
5930	1132
5935	1046
5940	1054
5945	992
5950	1028
5955	1078
5960	1090
5965	1140
5970	1170
5975	1125
5980	1170
5985	1052
5990	1166
5995	1158
6000	1264
6005	1220
6010	1144
6015	1146
6020	1024
6025	968
6030	900
6035	784
6040	804
6045	674
6050	666
6055	662
6060	654
6065	620
6070	552
6075	588
6080	670
6085	626
6090	684
6095	682
6100	700
6105	820
6110	726
6115	760
6120	868
6125	736
6130	702
6135	658
6140	646
6145	558
6150	530
6155	542
6160	624
6165	658
6170	642
6175	694
6180	720
6185	696
6190	690
6195	736
6200	730
6205	647
6210	732
6215	730
6220	652
6225	566
6230	696
6235	648
6240	692
6245	672
6250	664
6255	636
6260	756
6265	692
6270	602
6275	620
6280	632
6285	600
6290	508
6295	530
6300	576
6305	582
6310	636
6315	732
6320	690
6325	650
6330	696
6335	702
6340	686
6345	594
6350	564
6355	564
6360	582
6365	660
6370	590
6375	594
6380	530
6385	582
6390	560
6395	552
6400	574
6405	554
6410	568
6415	576
6420	586
6425	574
6430	486
6435	456
6440	474
6445	462
6450	468
6455	532
6460	590
6465	592
6470	660
6475	632
6480	554
6485	472
6490	402
6495	366
6500	284
6505	208
6510	214
6515	232
6520	222
6525	238
6530	216
6535	180
6540	214
6545	256
6550	268
6555	364
6560	338
6565	350
6570	366
6575	418
6580	400
6585	382
6590	414
6595	422
6600	364
6605	378
6610	402
6615	412
6620	388
6625	348
6630	310
6635	270
6640	230
6645	272
6650	258
6655	248
6660	220
6665	258
6670	244
6675	210
6680	226
6685	318
6690	354
6695	372
6700	368
6705	372
6710	362
6715	372
6720	410
6725	426
6730	466
6735	518
6740	528
6745	528
6750	574
6755	540
6760	474
6765	478
6770	452
6775	378
6780	374
6785	372
6790	402
6795	414
6800	456
6805	498
6810	452
6815	496
6820	490
6825	488
6830	542
6835	548
6840	568
6845	614
6850	578
6855	510
6860	568
6865	736
6870	686
6875	720
6880	824
6885	838
6890	824
6895	816
6900	678
6905	630
6910	614
6915	618
6920	598
6925	542
6930	514
6935	526
6940	436
6945	448
6950	444
6955	442
6960	446
6965	466
6970	466
6975	488
6980	498
6985	502
6990	418
6995	446
7000	406
7005	372
7010	362
7015	338
7020	376
7025	378
7030	426
7035	454
7040	404
7045	332
7050	332
7055	332
7060	382
7065	436
7070	398
7075	408
7080	376
7085	387
7090	418
7095	464
7100	514
7105	524
7110	502
7115	526
7120	580
7125	560
7130	678
7135	738
7140	696
7145	664
7150	634
7155	648
7160	592
7165	550
7170	606
7175	590
7180	534
7185	572
7190	554
7195	572
7200	646
7205	640
7210	656
7215	534
7220	576
7225	576
7230	716
7235	764
7240	846
7245	816
7250	861
7255	818
7260	938
7265	976
7270	1064
7275	946
7280	928
7285	916
7290	840
7295	794
7300	844
7305	964
7310	1132
7315	1128
7320	1124
7325	988
7330	916
7335	872
7340	844
7345	844
7350	880
7355	924
7360	999
7365	968
7370	1102
7375	1152
7380	1176
7385	1208
7390	1248
7395	1056
7400	1058
7405	1080
7410	962
7415	892
7420	936
7425	948
7430	1053
7435	1064
7440	980
7445	978
7450	942
7455	824
7460	702
7465	756
7470	742
7475	756
7480	740
7485	714
7490	770
7495	666
7500	656
7505	638
7510	606
7515	624
7520	588
7525	646
7530	610
7535	622
7540	668
7545	724
7550	670
7555	566
7560	556
7565	478
7570	464
7575	584
7580	614
7585	700
7590	750
7595	766
7600	822
7605	742
7610	718
7615	630
7620	618
7625	592
7630	688
7635	712
7640	714
7645	674
7650	646
7655	654
7660	666
7665	592
7670	588
7675	478
7680	398
7685	418
7690	372
7695	422
7700	416
7705	494
7710	498
7715	412
7720	450
7725	436
7730	478
7735	446
7740	462
7745	536
7750	608
7755	538
7760	506
7765	464
7770	486
7775	456
7780	458
7785	432
7790	410
7795	444
7800	416
7805	370
7810	436
7815	350
7820	356
7825	344
7830	312
7835	312
7840	268
7845	254
7850	252
7855	264
7860	284
7865	300
7870	302
7875	300
7880	254
7885	268
7890	234
7895	252
7900	252
7905	210
7910	156
7915	132
7920	124
7925	146
7930	120
7935	114
7940	150
7945	156
7950	158
7955	202
7960	166
7965	134
7970	96
7975	100
7980	76
7985	68
7990	86
7995	36
8000	52
8005	52
8010	38
8015	30
8020	30
8025	20
8030	6
8035	2


==> Data/run2.csv <==
x a
505	9432
510	9459
515	8816
520	8539
525	8384
530	8124
535	8290
540	8142
545	7656
550	7356
555	7456
560	7668
565	7767
570	7925
575	7751
580	7631
585	7850
590	7875
595	7795
600	7674
605	7849
610	8004
615	7738
620	7652
625	7444
630	6972
635	7132
640	7157
645	6778
650	6626
655	6685
660	6839
665	7008
670	7130
675	7189
680	7331
685	7132
690	6877
695	6802
700	6786
705	6681
710	6844
715	6679
720	6498
725	6552
730	6777
735	6767
740	6410
745	6517
750	6493
755	6339
760	6490
765	6246
770	6067
775	5975
780	5993
785	6223
790	6058
795	5954
800	6013
805	5812
810	5700
815	5883
820	5817
825	5846
830	5610
835	5507
840	5364
845	5348
850	5162
855	5336
860	5350
865	5538
870	5512
875	5513
880	5504
885	5125
890	5226
895	5522
900	5496
905	5617
910	5688
915	5633
920	5816
925	6137
930	6159
935	6237
940	5932
945	6019
950	5712
955	5902
960	5946
965	5888
970	6220
975	6110
980	6036
985	5899
990	5956
995	5758
1000	5477
1005	5367
1010	5217
1015	5203
1020	5316
1025	5426
1030	5245
1035	5202
1040	5222
1045	4984
1050	4947
1055	5041
1060	5086
1065	5123
1070	5254
1075	5091
1080	4922
1085	5155
1090	5028
1095	4826
1100	4958
1105	4791
1110	4573
1115	4797
1120	4699
1125	4644
1130	4449
1135	4559
1140	4668
1145	4735
1150	4769
1155	4780
1160	4776
1165	4568
1170	4507
1175	4622
1180	4836
1185	4858
1190	4805
1195	4954
1200	5150
1205	5326
1210	5436
1215	5298
1220	5353
1225	5255
1230	5384
1235	5173
1240	5156
1245	5028
1250	4998
1255	5231
1260	5234
1265	5160
1270	5372
1275	5138
1280	5166
1285	5104
1290	5167
1295	5005
1300	4999
1305	4879
1310	4838
1315	4671
1320	4724
1325	4524
1330	4358
1335	4266
1340	4096
1345	4331
1350	4348
1355	4452
1360	4442
1365	4554
1370	4318
1375	4417
1380	4687
1385	4797
1390	4560
1395	4487
1400	4478
1405	4364
1410	4354
1415	4318
1420	4338
1425	4228
1430	4299
1435	4266
1440	4288
1445	4212
1450	4280
1455	4245
1460	4464
1465	4468
1470	4664
1475	4608
1480	4593
1485	4601
1490	4558
1495	4816
1500	4720
1505	4772
1510	5118
1515	5122
1520	5126
1525	5170
1530	5085
1535	5070
1540	5200
1545	5262
1550	5230
1555	5086
1560	4955
1565	4952
1570	4833
1575	4672
1580	4467
1585	4152
1590	3772
1595	3834
1600	3818
1605	4058
1610	4231
1615	4656
1620	4564
1625	4660
1630	4512
1635	4178
1640	4264
1645	4570
1650	4576
1655	4391
1660	4410
1665	4472
1670	4469
1675	4506
1680	4606
1685	4753
1690	4922
1695	5015
1700	4829
1705	4848
1710	4977
1715	5025
1720	5281
1725	5081
1730	4874
1735	4936
1740	4886
1745	4729
1750	4616
1755	4201
1760	4219
1765	4308
1770	4250
1775	4409
1780	4265
1785	4234
1790	4220
1795	4210
1800	4324
1805	4482
1810	4627
1815	4578
1820	4414
1825	4309
1830	4112
1835	4010
1840	3820
1845	4056
1850	4020
1855	3742
1860	3416
1865	3566
1870	3434
1875	3460
1880	3488
1885	3412
1890	3272
1895	3243
1900	3186
1905	3096
1910	3014
1915	3052
1920	3014
1925	3250
1930	3358
1935	3176
1940	3114
1945	3034
1950	2886
1955	2798
1960	2960
1965	3234
1970	3152
1975	3430
1980	3374
1985	3370
1990	3278
1995	3194
2000	2914
2005	2734
2010	2922
2015	3018
2020	3012
2025	3098
2030	3124
2035	3008
2040	3174
2045	3037
2050	3034
2055	3098
2060	3226
2065	3379
2070	3382
2075	3390
2080	3410
2085	3540
2090	3350
2095	3354
2100	3483
2105	3217
2110	3246
2115	3443
2120	3450
2125	3299
2130	3522
2135	3503
2140	3419
2145	3484
2150	3640
2155	3744
2160	3782
2165	3803
2170	3754
2175	3780
2180	3788
2185	3574
2190	3678
2195	3626
2200	3773
2205	4004
2210	3963
2215	3852
2220	3968
2225	3846
2230	3909
2235	3854
2240	3650
2245	4058
2250	4321
2255	4182
2260	4094
2265	4272
2270	4331
2275	4344
2280	4562
2285	4500
2290	4383
2295	4318
2300	4437
2305	4646
2310	4492
2315	4475
2320	4328
2325	4438
2330	4598
2335	4405
2340	4314
2345	4246
2350	4398
2355	4429
2360	4286
2365	4339
2370	4226
2375	4011
2380	4023
2385	4082
2390	4149
2395	4115
2400	4056
2405	4258
2410	4304
2415	4276
2420	4298
2425	4570
2430	4654
2435	4741
2440	4556
2445	4458
2450	4576
2455	4520
2460	4722
2465	4460
2470	4472
2475	4445
2480	4300
2485	4056
2490	3937
2495	3802
2500	3908
2505	4099
2510	4134
2515	4034
2520	4194
2525	4270
2530	4068
2535	4114
2540	4092
2545	4339
2550	4292
2555	4175
2560	4377
2565	4395
2570	4546
2575	4467
2580	4561
2585	4855
2590	4926
2595	4931
2600	4979
2605	4933
2610	4931
2615	4986
2620	5018
2625	5302
2630	5162
2635	5359
2640	5490
2645	5671
2650	5984
2655	5736
2660	5525
2665	5448
2670	5376
2675	5431
2680	5472
2685	5194
2690	5307
2695	5065
2700	4885
2705	4944
2710	4800
2715	4907
2720	5052
2725	4975
2730	5056
2735	4944
2740	4813
2745	4723
2750	4520
2755	4490
2760	4239
2765	4143
2770	4419
2775	4364
2780	3966
2785	3454
2790	3374
2795	3560
2800	3613
2805	3622
2810	3473
2815	3376
2820	3490
2825	3592
2830	3562
2835	3560
2840	3490
2845	3782
2850	3594
2855	3592
2860	3580
2865	3406
2870	3186
2875	2986
2880	3060
2885	3032
2890	3049
2895	3013
2900	2996
2905	2922
2910	2904
2915	2936
2920	2846
2925	2730
2930	2700
2935	2604
2940	2714
2945	2652
2950	2824
2955	2850
2960	3006
2965	3166
2970	3166
2975	3292
2980	3445
2985	3211
2990	3244
2995	3344
3000	3422
3005	3250
3010	3221
3015	3218
3020	3208
3025	2970
3030	3142
3035	3068
3040	2938
3045	3076
3050	3259
3055	3096
3060	3116
3065	3213
3070	3310
3075	3292
3080	3137
3085	3124
3090	2958
3095	3007
3100	3051
3105	2896
3110	2844
3115	2810
3120	2778
3125	2796
3130	2512
3135	2478
3140	2621
3145	2697
3150	2776
3155	2696
3160	2700
3165	2640
3170	2559
3175	2498
3180	2423
3185	2276
3190	2278
3195	2244
3200	2290
3205	2362
3210	2476
3215	2726
3220	2880
3225	2770
3230	2808
3235	2851
3240	2674
3245	2766
3250	2634
3255	2398
3260	2474
3265	2350
3270	2474
3275	2398
3280	2260
3285	2148
3290	2257
3295	2342
3300	2306
3305	2072
3310	2154
3315	2092
3320	2120
3325	2187
3330	2068
3335	2173
3340	2213
3345	2276
3350	2425
3355	2428
3360	2496
3365	2428
3370	2531
3375	2506
3380	2522
3385	2508
3390	2532
3395	2430
3400	2478
3405	2376
3410	2336
3415	2300
3420	2314
3425	2284
3430	2330
3435	2282
3440	2389
3445	2390
3450	2378
3455	2286
3460	2228
3465	2134
3470	1968
3475	2048
3480	2090
3485	2332
3490	2256
3495	2132
3500	2230
3505	2132
3510	1930
3515	1976
3520	1890
3525	1986
3530	1862
3535	1916
3540	2036
3545	1802
3550	1766
3555	1828
3560	1838
3565	1750
3570	1828
3575	1688
3580	1754
3585	1686
3590	1608
3595	1620
3600	1702
3605	1634
3610	1674
3615	1658
3620	1702
3625	1652
3630	1547
3635	1402
3640	1474
3645	1430
3650	1472
3655	1314
3660	1402
3665	1282
3670	1272
3675	1484
3680	1562
3685	1620
3690	1638
3695	1606
3700	1622
3705	1590
3710	1728
3715	1702
3720	1846
3725	1842
3730	1832
3735	1904
3740	1822
3745	1838
3750	1914
3755	1776
3760	1810
3765	1914
3770	2182
3775	2148
3780	2336
3785	2384
3790	2389
3795	2438
3800	2322
3805	2424
3810	2356
3815	2410
3820	2368
3825	2188
3830	2075
3835	2120
3840	2128
3845	2204
3850	2390
3855	2343
3860	2322
3865	2312
3870	2278
3875	2263
3880	2304
3885	2370
3890	2349
3895	2476
3900	2245
3905	2212
3910	2250
3915	2262
3920	2428
3925	2464
3930	2492
3935	2464
3940	2562
3945	2584
3950	2744
3955	2670
3960	2786
3965	2698
3970	2580
3975	2702
3980	2682
3985	2634
3990	2512
3995	2530
4000	2496
4005	2220
4010	2136
4015	2279
4020	2362
4025	2368
4030	2402
4035	2260
4040	2234
4045	2180
4050	2178
4055	2082
4060	1986
4065	1754
4070	1864
4075	2046
4080	1876
4085	1722
4090	1732
4095	1808
4100	1944
4105	2110
4110	2052
4115	2080
4120	2060
4125	2180
4130	2206
4135	2208
4140	2322
4145	2258
4150	2248
4155	2232
4160	2350
4165	2238
4170	2154
4175	2036
4180	2054
4185	2170
4190	2348
4195	2124
4200	2107
4205	2283
4210	2242
4215	2098
4220	2132
4225	2064
4230	2178
4235	2085
4240	2230
4245	2413
4250	2356
4255	2280
4260	2285
4265	2278
4270	2046
4275	2120
4280	2236
4285	2306
4290	2361
4295	2378
4300	2126
4305	2060
4310	1974
4315	2062
4320	2002
4325	2012
4330	1992
4335	1877
4340	1992
4345	2132
4350	2068
4355	2015
4360	1966
4365	1836
4370	2050
4375	2211
4380	2052
4385	1980
4390	1910
4395	2002
4400	2116
4405	2210
4410	2248
4415	2250
4420	2140
4425	2206
4430	2144
4435	2002
4440	1962
4445	2163
4450	2008
4455	1996
4460	1966
4465	1848
4470	1768
4475	1920
4480	1816
4485	1804
4490	1924
4495	1970
4500	2070
4505	2184
4510	2246
4515	2303
4520	2264
4525	2206
4530	2196
4535	2232
4540	2134
4545	2176
4550	2142
4555	2054
4560	1958
4565	1938
4570	2014
4575	2002
4580	1960
4585	1862
4590	1934
4595	1902
4600	1698
4605	1560
4610	1574
4615	1480
4620	1328
4625	1294
4630	1140
4635	992
4640	962
4645	1016
4650	1050
4655	1104
4660	940
4665	790
4670	800
4675	808
4680	838
4685	800
4690	778
4695	840
4700	792
4705	750
4710	750
4715	813
4720	830
4725	902
4730	866
4735	772
4740	758
4745	792
4750	716
4755	794
4760	852
4765	892
4770	905
4775	778
4780	788
4785	678
4790	750
4795	824
4800	768
4805	745
4810	768
4815	732
4820	632
4825	732
4830	670
4835	764
4840	612
4845	728
4850	692
4855	684
4860	690
4865	680
4870	628
4875	564
4880	656
4885	652
4890	658
4895	780
4900	806
4905	828
4910	718
4915	734
4920	736
4925	618
4930	650
4935	766
4940	760
4945	778
4950	776
4955	686
4960	730
4965	710
4970	780
4975	774
4980	704
4985	658
4990	554
4995	632
5000	730
5005	792
5010	686
5015	674
5020	644
5025	646
5030	710
5035	724
5040	740
5045	756
5050	816
5055	834
5060	832
5065	856
5070	980
5075	970
5080	978
5085	920
5090	868
5095	838
5100	760
5105	712
5110	790
5115	806
5120	844
5125	838
5130	808
5135	898
5140	898
5145	830
5150	762
5155	816
5160	864
5165	848
5170	826
5175	792
5180	896
5185	972
5190	974
5195	1034
5200	1024
5205	998
5210	990
5215	866
5220	862
5225	862
5230	812
5235	748
5240	742
5245	762
5250	782
5255	869
5260	770
5265	774
5270	738
5275	796
5280	696
5285	782
5290	658
5295	728
5300	644
5305	664
5310	784
5315	666
5320	582
5325	626
5330	700
5335	646
5340	668
5345	742
5350	770
5355	752
5360	738
5365	810
5370	844
5375	798
5380	732
5385	748
5390	808
5395	796
5400	850
5405	920
5410	934
5415	876
5420	896
5425	952
5430	1034
5435	1134
5440	1180
5445	1128
5450	1112
5455	1091
5460	1140
5465	1138
5470	1034
5475	1096
5480	1050
5485	1090
5490	1108
5495	1244
5500	1256
5505	1320
5510	1380
5515	1502
5520	1468
5525	1542
5530	1498
5535	1572
5540	1590
5545	1666
5550	1548
5555	1532
5560	1636
5565	1536
5570	1444
5575	1288
5580	1148
5585	1142
5590	1238
5595	1160
5600	1214
5605	1180
5610	1216
5615	1160
5620	1166
5625	1104
5630	1108
5635	1162
5640	1170
5645	1316
5650	1304
5655	1336
5660	1316
5665	1478
5670	1648
5675	1718
5680	1762
5685	1726
5690	1690
5695	1550
5700	1738
5705	1792
5710	1840
5715	1736
5720	1574
5725	1650
5730	1668
5735	1580
5740	1572
5745	1484
5750	1526
5755	1646
5760	1686
5765	1688
5770	1578
5775	1588
5780	1629
5785	1586
5790	1674
5795	1656
5800	1622
5805	1526
5810	1494
5815	1572
5820	1634
5825	1738
5830	1674
5835	1662
5840	1638
5845	1524
5850	1610
5855	1505
5860	1452
5865	1431
5870	1448
5875	1484
5880	1378
5885	1300
5890	1230
5895	1282
5900	1194
5905	1108
5910	1098
5915	1118
5920	1240
5925	1156
5930	1142
5935	1188
5940	1196
5945	1168
5950	1282
5955	1276
5960	1176
5965	1078
5970	1052
5975	990
5980	1036
5985	1006
5990	1004
5995	1138
6000	1124
6005	1022
6010	998
6015	1024
6020	1079
6025	1131
6030	1198
6035	1150
6040	1094
6045	1068
6050	1196
6055	1172
6060	1180
6065	1199
6070	1124
6075	1116
6080	958
6085	1040
6090	1026
6095	942
6100	894
6105	906
6110	890
6115	866
6120	802
6125	784
6130	732
6135	738
6140	732
6145	850
6150	870
6155	884
6160	832
6165	848
6170	846
6175	822
6180	774
6185	774
6190	808
6195	824
6200	832
6205	908
6210	746
6215	780
6220	864
6225	766
6230	816
6235	776
6240	768
6245	916
6250	1002
6255	950
6260	906
6265	968
6270	922
6275	890
6280	812
6285	754
6290	738
6295	620
6300	558
6305	538
6310	546
6315	596
6320	506
6325	438
6330	382
6335	398
6340	486
6345	452
6350	480
6355	458
6360	424
6365	414
6370	402
6375	404
6380	340
6385	326
6390	288
6395	276
6400	252
6405	252
6410	252
6415	276
6420	282
6425	284
6430	308
6435	294
6440	306
6445	332
6450	416
6455	486
6460	502
6465	478
6470	466
6475	410
6480	424
6485	376
6490	470
6495	438
6500	394
6505	372
6510	388
6515	464
6520	434
6525	380
6530	372
6535	314
6540	226
6545	270
6550	268
6555	296
6560	292
6565	308
6570	268
6575	222
6580	178
6585	164
6590	164
6595	142
6600	96
6605	102
6610	104
6615	130
6620	144
6625	180
6630	120
6635	110
6640	146
6645	130
6650	138
6655	128
6660	112
6665	124
6670	152
6675	164
6680	164
6685	178
6690	110
6695	130
6700	86
6705	90
6710	112
6715	76
6720	82
6725	122
6730	88
6735	74
6740	74
6745	82
6750	100
6755	120
6760	106
6765	130
6770	134
6775	174
6780	138
6785	168
6790	182
6795	240
6800	214
6805	212
6810	222
6815	140
6820	192
6825	196
6830	208
6835	202
6840	208
6845	198
6850	178
6855	182
6860	218
6865	182
6870	206
6875	204
6880	156
6885	164
6890	152
6895	162
6900	138
6905	188
6910	184
6915	176
6920	168
6925	136
6930	130
6935	158
6940	214
6945	260
6950	246
6955	194
6960	172
6965	164
6970	158
6975	130
6980	190
6985	192
6990	146
6995	154
7000	136
7005	102
7010	100
7015	96
7020	132
7025	126
7030	144
7035	130
7040	106
7045	92
7050	130
7055	124
7060	156
7065	134
7070	148
7075	146
7080	150
7085	166
7090	160
7095	206
7100	172
7105	140
7110	120
7115	124
7120	126
7125	136
7130	110
7135	134
7140	170
7145	120
7150	88
7155	90
7160	48
7165	32
7170	26
7175	20
7180	26
7185	14
7190	30
7195	28
7200	22
7205	32
7210	36
7215	24
7220	34
7225	22
7230	34
7235	38
7240	42
7245	46
7250	48
7255	34
7260	50
7265	46
7270	42
7275	60
7280	58
7285	40
7290	64
7295	68
7300	44
7305	44
7310	34
7315	28
7320	16
7325	24
7330	18
7335	26
7340	32
7345	46
7350	34
7355	24
7360	14
7365	26
7370	26
7375	16
7380	12
7385	18
7390	16
7395	24
7400	26
7405	30
7410	26
7415	42
7420	38
7425	26
7430	44
7435	56
7440	78
7445	90
7450	68
7455	80
7460	50
7465	34
7470	44
7475	50
7480	22
7485	16
7490	12
7495	12
7500	28
7505	22
7510	12


==> Data/run3.csv <==
x a
500	10679
505	10257
510	9927
515	10008
520	9960
525	9860
530	9905
535	10362
540	10363
545	10104
550	9704
555	9860
560	10033
565	9718
570	9530
575	9531
580	9794
585	10112
590	10117
595	9888
600	9430
605	9474
610	9141
615	9229
620	8884
625	8745
630	8515
635	8189
640	7983
645	7960
650	7593
655	7208
660	6993
665	7115
670	7321
675	7133
680	7061
685	7121
690	7058
695	7052
700	6862
705	6811
710	7154
715	7296
720	7111
725	6808
730	6511
735	6434
740	6624
745	6810
750	7026
755	6927
760	6863
765	6708
770	6744
775	6908
780	6839
785	6904
790	6760
795	6723
800	6556
805	6644
810	6690
815	6480
820	6198
825	6248
830	6385
835	6283
840	6133
845	6224
850	6031
855	6116
860	5926
865	5953
870	6104
875	5854
880	5935
885	6237
890	5962
895	5852
900	5598
905	5479
910	5509
915	5504
920	5481
925	5505
930	5462
935	5274
940	5069
945	5123
950	5097
955	5202
960	4881
965	4964
970	4743
975	4561
980	4627
985	4798
990	4730
995	4761
1000	4660
1005	4719
1010	4475
1015	4278
1020	4460
1025	4276
1030	4412
1035	4213
1040	4164
1045	4043
1050	3980
1055	4054
1060	4192
1065	3939
1070	4026
1075	4172
1080	4288
1085	4248
1090	4200
1095	4263
1100	4247
1105	4250
1110	4074
1115	4072
1120	4026
1125	3987
1130	3732
1135	3844
1140	3698
1145	3689
1150	3518
1155	3554
1160	3570
1165	3632
1170	3503
1175	3348
1180	3574
1185	3930
1190	3907
1195	3984
1200	4136
1205	4148
1210	4085
1215	3948
1220	3752
1225	3997
1230	4216
1235	4052
1240	4094
1245	4389
1250	4414
1255	4144
1260	4310
1265	4368
1270	4368
1275	4201
1280	4131
1285	4313
1290	4270
1295	4192
1300	4438
1305	4398
1310	4345
1315	4244
1320	4264
1325	4186
1330	4267
1335	4234
1340	4378
1345	4571
1350	4638
1355	4734
1360	4760
1365	4495
1370	4353
1375	4378
1380	4304
1385	4196
1390	4140
1395	4220
1400	4140
1405	4302
1410	4486
1415	4267
1420	4386
1425	4606
1430	4526
1435	4578
1440	4618
1445	4425
1450	4458
1455	4368
1460	4289
1465	4224
1470	4450
1475	4635
1480	4666
1485	4499
1490	4545
1495	4475
1500	4295
1505	4135
1510	4159
1515	4178
1520	4072
1525	3994
1530	4014
1535	3980
1540	3910
1545	3925
1550	3921
1555	3855
1560	3748
1565	3572
1570	3620
1575	3571
1580	3572
1585	3740
1590	3740
1595	3740
1600	3594
1605	3691
1610	3714
1615	3568
1620	3556
1625	3490
1630	3576
1635	3386
1640	3262
1645	3220
1650	3064
1655	3225
1660	3210
1665	3328
1670	3302
1675	3366
1680	3064
1685	3187
1690	3452
1695	3302
1700	3314
1705	3253
1710	3258
1715	3120
1720	2912
1725	2902
1730	2875
1735	2926
1740	2804
1745	2666
1750	2862
1755	3074
1760	3108
1765	3398
1770	3334
1775	3261
1780	3272
1785	3310
1790	3422
1795	3394
1800	3540
1805	3531
1810	3630
1815	3730
1820	3945
1825	3900
1830	3730
1835	3576
1840	3386
1845	3470
1850	3440
1855	3588
1860	3796
1865	3790
1870	3664
1875	3804
1880	3901
1885	3711
1890	3478
1895	3434
1900	3443
1905	3406
1910	3404
1915	3274
1920	3296
1925	3250
1930	3516
1935	3450
1940	3462
1945	3665
1950	3764
1955	4037
1960	3733
1965	3794
1970	3730
1975	3646
1980	3495
1985	3582
1990	3476
1995	3334
2000	3294
2005	3198
2010	3243
2015	3240
2020	3154
2025	3095
2030	3028
2035	2806
2040	2744
2045	2892
2050	3096
2055	3324
2060	3306
2065	3272
2070	3400
2075	3350
2080	3304
2085	3266
2090	3144
2095	3112
2100	3093
2105	3070
2110	2963
2115	2876
2120	2940
2125	3008
2130	2878
2135	2975
2140	2947
2145	3124
2150	3145
2155	3100
2160	2998
2165	3009
2170	3006
2175	3256
2180	3224
2185	3022
2190	2893
2195	2774
2200	2900
2205	2737
2210	2655
2215	2757
2220	2724
2225	2500
2230	2360
2235	2208
2240	2330
2245	2278
2250	2239
2255	2185
2260	2124
2265	2247
2270	2322
2275	2432
2280	2458
2285	2374
2290	2266
2295	2142
2300	2178
2305	2356
2310	2448
2315	2352
2320	2349
2325	2327
2330	2390
2335	2511
2340	2416
2345	2542
2350	2446
2355	2272
2360	2243
2365	2228
2370	2193
2375	2136
2380	2144
2385	2102
2390	2030
2395	2190
2400	2166
2405	2176
2410	2180
2415	2176
2420	1968
2425	1994
2430	1944
2435	1930
2440	1988
2445	2039
2450	1946
2455	1994
2460	1988
2465	2050
2470	1992
2475	1970
2480	1940
2485	1944
2490	1948
2495	1815
2500	1750
2505	1750
2510	1386
2515	1388
2520	1284
2525	1368
2530	1382
2535	1372
2540	1326
2545	1322
2550	1216
2555	1296
2560	1246
2565	1162
2570	1050
2575	1158
2580	1318
2585	1486
2590	1404
2595	1282
2600	1386
2605	1328
2610	1186
2615	1168
2620	1112
2625	1242
2630	1276
2635	1470
2640	1340
2645	1434
2650	1444
2655	1438
2660	1528
2665	1594
2670	1648
2675	1564
2680	1492
2685	1636
2690	1694
2695	1678
2700	1599
2705	1726
2710	1762
2715	1996
2720	1892
2725	1858
2730	1952
2735	2081
2740	1966
2745	1938
2750	1970
2755	1963
2760	2006
2765	1964
2770	2062
2775	1913
2780	2000
2785	1890
2790	1796
2795	1854
2800	1800
2805	1884
2810	1922
2815	1882
2820	2024
2825	1980
2830	1946
2835	1962
2840	2020
2845	2120
2850	2041
2855	2076
2860	2048
2865	1982
2870	2084
2875	2152
2880	2226
2885	2036
2890	2026
2895	1858
2900	1724
2905	1642
2910	1542
2915	1718
2920	1620
2925	1705
2930	1788
2935	1708
2940	1868
2945	1758
2950	1750
2955	1888
2960	1858
2965	1914
2970	1810
2975	1700
2980	1646
2985	1758
2990	1870
2995	1890
3000	1840
3005	1716
3010	1638
3015	1614
3020	1536
3025	1516
3030	1516
3035	1472
3040	1326
3045	1342
3050	1168
3055	1190
3060	1298
3065	1248
3070	1236
3075	1273
3080	1270
3085	1356
3090	1424
3095	1512
3100	1520
3105	1502
3110	1548
3115	1564
3120	1486
3125	1614
3130	1732
3135	1802
3140	1732
3145	1798
3150	1613
3155	1596
3160	1528
3165	1454
3170	1454
3175	1514
3180	1388
3185	1444
3190	1392
3195	1474
3200	1376
3205	1392
3210	1388
3215	1476
3220	1452
3225	1450
3230	1470
3235	1400
3240	1296
3245	1370
3250	1516
3255	1466
3260	1422
3265	1338
3270	1308
3275	1282
3280	1326
3285	1462
3290	1608
3295	1606
3300	1642
3305	1704
3310	1404
3315	1416
3320	1550
3325	1596
3330	1652
3335	1662
3340	1782
3345	1646
3350	1618
3355	1842
3360	1814
3365	1728
3370	1609
3375	1610
3380	1626
3385	1595
3390	1616
3395	1604
3400	1582
3405	1468
3410	1448
3415	1460
3420	1456
3425	1480
3430	1496
3435	1486
3440	1392
3445	1476
3450	1507
3455	1544
3460	1602
3465	1590
3470	1534
3475	1602
3480	1648
3485	1550
3490	1510
3495	1564
3500	1280
3505	1552
3510	1464
3515	1562
3520	1736
3525	1638
3530	1848
3535	1868
3540	1834
3545	1978
3550	1898
3555	1944
3560	2014
3565	1994
3570	1832
3575	1616
3580	1536
3585	1602
3590	1500
3595	1592
3600	1558
3605	1600
3610	1570
3615	1538
3620	1474
3625	1542
3630	1680
3635	1706
3640	1614
3645	1396
3650	1376
3655	1490
3660	1608
3665	1524
3670	1432
3675	1376
3680	1428
3685	1508
3690	1532
3695	1663
3700	1606
3705	1562
3710	1620
3715	1746
3720	1638
3725	1658
3730	1670
3735	1808
3740	1754
3745	1640
3750	1572
3755	1492
3760	1382
3765	1438
3770	1460
3775	1426
3780	1510
3785	1572
3790	1522
3795	1612
3800	1619
3805	1622
3810	1504
3815	1548
3820	1674
3825	1846
3830	1966
3835	2040
3840	2030
3845	1992
3850	1970
3855	2106
3860	2158
3865	2080
3870	1920
3875	1834
3880	1866
3885	1864
3890	1816
3895	2024
3900	2000
3905	1988
3910	1908
3915	1911
3920	1756
3925	1788
3930	1970
3935	2240
3940	2522
3945	2696
3950	2694
3955	2542
3960	2590
3965	2638
3970	2542
3975	2526
3980	2492
3985	2518
3990	2594
3995	2704
4000	2554
4005	2618
4010	2782
4015	2892
4020	2933
4025	2877
4030	2938
4035	2976
4040	3028
4045	2736
4050	2800
4055	2756
4060	2481
4065	2611
4070	2272
4075	2166
4080	2156
4085	2080
4090	2004
4095	1952
4100	1996
4105	2108
4110	2124
4115	2034
4120	2164
4125	2068
4130	2108
4135	2220
4140	2240
4145	2150
4150	2056
4155	2044
4160	2142
4165	2148
4170	2280
4175	2109
4180	2120
4185	2026
4190	2094
4195	1960
4200	1810
4205	1916
4210	2004
4215	2024
4220	2010
4225	2112
4230	2118
4235	2075
4240	2200
4245	2190
4250	2220
4255	2042
4260	1944
4265	2118
4270	2150
4275	2312
4280	2470
4285	2415
4290	2406
4295	2454
4300	2436
4305	2554
4310	2736
4315	2656
4320	2625
4325	2664
4330	2872
4335	2906
4340	3014
4345	2912
4350	2684
4355	2742
4360	2958
4365	2887
4370	2783
4375	2762
4380	2622
4385	2716
4390	2866
4395	2860
4400	3082
4405	3064
4410	2983
4415	2810
4420	2604
4425	2734
4430	2627
4435	2730
4440	2719
4445	2726
4450	3140
4455	2930
4460	2826
4465	2813
4470	2964
4475	2938
4480	3162
4485	3012
4490	3086
4495	3002
4500	2815
4505	2888
4510	2984
4515	3168
4520	2968
4525	2777
4530	2804
4535	2682
4540	2724
4545	2706
4550	2508
4555	2344
4560	2454
4565	2624
4570	2662
4575	2892
4580	2593
4585	2547
4590	2506
4595	2500
4600	2700
4605	2691
4610	2762
4615	2946
4620	3034
4625	3026
4630	2761
4635	2660
4640	2568
4645	2574
4650	2636
4655	2640
4660	2828
4665	2820
4670	2798
4675	2960
4680	3089
4685	3166
4690	2952
4695	3128
4700	3146
4705	3294
4710	3178
4715	3226
4720	3046
4725	3232
4730	3212
4735	3228
4740	3298
4745	3353
4750	3428
4755	3598
4760	3627
4765	3589
4770	3724
4775	3573
4780	3595
4785	3477
4790	3456
4795	3369
4800	3386
4805	3198
4810	3124
4815	3134
4820	3260
4825	3228
4830	3094
4835	2972
4840	2956
4845	2934
4850	2862
4855	2935
4860	2994
4865	3170
4870	3228
4875	3309
4880	3398
4885	3666
4890	3650
4895	3683
4900	3512
4905	3462
4910	3378
4915	3559
4920	3446
4925	3334
4930	3272
4935	3166
4940	3088
4945	2933
4950	2823
4955	2976
4960	2844
4965	2779
4970	2788
4975	2746
4980	2570
4985	2736
4990	2519
4995	2682
5000	2684
5005	2570
5010	2392
5015	2404
5020	2316
5025	2072
5030	2000
5035	1758
5040	1722
5045	1710
5050	1794
5055	1852
5060	1890
5065	1942
5070	2016
5075	1918
5080	1854
5085	1772
5090	1794
5095	1860
5100	1868
5105	1836
5110	1890
5115	1826
5120	1730
5125	1561
5130	1794
5135	1970
5140	1978
5145	2074
5150	1946
5155	1964
5160	2151
5165	2208
5170	2083
5175	2012
5180	2172
5185	2308
5190	2284
5195	2192
5200	2308
5205	2252
5210	2030
5215	1876
5220	1834
5225	2136
5230	2000
5235	2070
5240	2242
5245	2148
5250	2246
5255	2134
5260	2084
5265	2268
5270	2108
5275	2052
5280	1878
5285	1902
5290	1892
5295	1870
5300	2044
5305	2066
5310	1976
5315	2053
5320	2160
5325	2040
5330	2142
5335	2160
5340	2188
5345	2181
5350	2214
5355	1958
5360	2022
5365	1964
5370	1758
5375	1746
5380	1612
5385	1556
5390	1612
5395	1606
5400	1542
5405	1619
5410	1660
5415	1670
5420	1586
5425	1598
5430	1509
5435	1448
5440	1354
5445	1336
5450	1166
5455	1090
5460	1132
5465	1130
5470	1078
5475	1072
5480	1150
5485	1112
5490	1082
5495	1082
5500	1110
5505	1026
5510	928
5515	852
5520	830
5525	986
5530	998
5535	942
5540	1040
5545	1036
5550	1022
5555	1070
5560	1062
5565	1148
5570	1102
5575	1082
5580	1038
5585	958
5590	878
5595	866
5600	870
5605	758
5610	794
5615	901
5620	968
5625	1034
5630	968
5635	1008
5640	1106
5645	1088
5650	1036
5655	1006
5660	1020
5665	1094
5670	984
5675	938
5680	974
5685	1040
5690	1090
5695	1216
5700	1308
5705	1278
5710	1138
5715	1092
5720	1118
5725	1164
5730	1068
5735	1044
5740	920
5745	876
5750	942
5755	890
5760	958
5765	938
5770	958
5775	944
5780	972
5785	962
5790	1030
5795	976
5800	968
5805	984
5810	937
5815	918
5820	868
5825	880
5830	776
5835	782
5840	696
5845	668
5850	750
5855	698
5860	566
5865	606
5870	640
5875	622
5880	600
5885	536
5890	508
5895	412
5900	478
5905	464
5910	498
5915	482
5920	564
5925	516
5930	530
5935	496
5940	454
5945	360
5950	386
5955	376
5960	390
5965	378
5970	420
5975	468
5980	450
5985	376
5990	376
5995	380
6000	448
6005	462
6010	426
6015	480
6020	462
6025	498
6030	594
6035	534
6040	596
6045	552
6050	456
6055	436
6060	392
6065	420
6070	412
6075	430
6080	522
6085	520
6090	500
6095	558
6100	532
6105	542
6110	610
6115	641
6120	662
6125	690
6130	604
6135	598
6140	610
6145	622
6150	574
6155	560
6160	574
6165	704
6170	704
6175	694
6180	632
6185	540
6190	546
6195	526
6200	608
6205	534
6210	570
6215	590
6220	530
6225	620
6230	666
6235	636
6240	716
6245	646
6250	528
6255	574
6260	576
6265	568
6270	538
6275	522
6280	502
6285	510
6290	576
6295	566
6300	610
6305	576
6310	616
6315	682
6320	632
6325	668
6330	692
6335	654
6340	722
6345	720
6350	732
6355	852
6360	864
6365	818
6370	728
6375	746
6380	724
6385	650
6390	628
6395	694
6400	718
6405	704
6410	704
6415	650
6420	678
6425	598
6430	620
6435	676
6440	620
6445	632
6450	616
6455	552
6460	660
6465	724
6470	620
6475	582
6480	562
6485	516
6490	468
6495	388
6500	420
6505	374
6510	360
6515	366
6520	350
6525	430
6530	436
6535	460
6540	514
6545	498
6550	388
6555	398
6560	358
6565	372
6570	392
6575	368
6580	320
6585	372
6590	330
6595	308
6600	304
6605	268
6610	284
6615	250
6620	226
6625	204
6630	242
6635	232
6640	200
6645	232
6650	196
6655	256
6660	282
6665	246
6670	214
6675	224
6680	288
6685	344
6690	354
6695	340
6700	330
6705	328
6710	356
6715	414
6720	490
6725	388
6730	388
6735	376
6740	460
6745	484
6750	440
6755	464
6760	482
6765	500
6770	516
6775	620
6780	572
6785	636
6790	710
6795	652
6800	634
6805	580
6810	560
6815	556
6820	520
6825	586
6830	608
6835	618
6840	618
6845	638
6850	578
6855	580
6860	592
6865	542
6870	528
6875	622
6880	586
6885	584
6890	636
6895	802
6900	790
6905	760
6910	672
6915	630
6920	542
6925	592
6930	602
6935	570
6940	574
6945	614
6950	684
6955	714
6960	648
6965	644
6970	608
6975	658
6980	642
6985	640
6990	720
6995	780
7000	760
7005	788
7010	796
7015	862
7020	864
7025	770
7030	684
7035	644
7040	684
7045	770
7050	820
7055	856
7060	776
7065	734
7070	704
7075	658
7080	630
7085	612
7090	604
7095	676
7100	658
7105	640
7110	658
7115	648
7120	608
7125	478
7130	502
7135	456
7140	404
7145	352
7150	382
7155	488
7160	488
7165	526
7170	568
7175	490
7180	488
7185	492
7190	516
7195	578
7200	566
7205	554
7210	658
7215	672
7220	588
7225	576
7230	636
7235	654
7240	612
7245	674
7250	698
7255	664
7260	742
7265	782
7270	758
7275	780
7280	888
7285	840
7290	776
7295	778
7300	806
7305	888
7310	840
7315	810
7320	848
7325	772
7330	798
7335	780
7340	772
7345	690
7350	650
7355	716
7360	766
7365	760
7370	772
7375	704
7380	680
7385	682
7390	662
7395	662
7400	602
7405	634
7410	704
7415	772
7420	746
7425	650
7430	596
7435	616
7440	644
7445	602
7450	706
7455	728
7460	686
7465	722
7470	788
7475	772
7480	914
7485	902
7490	776
7495	840
7500	760
7505	846
7510	906
7515	1098
7520	1046
7525	1034
7530	1082
7535	1064
7540	1040
7545	996
7550	1042
7555	1068
7560	1018
7565	933
7570	832
7575	732
7580	648
7585	558
7590	518
7595	558
7600	576
7605	532
7610	546
7615	498
7620	438
7625	464
7630	478
7635	568
7640	596
7645	580
7650	646
7655	634
7660	658
7665	628
7670	582
7675	518
7680	490
7685	494
7690	452
7695	474
7700	498
7705	500
7710	476
7715	442
7720	422
7725	402
7730	350
7735	344
7740	366
7745	306
7750	322
7755	282
7760	294
7765	306
7770	272
7775	266
7780	214
7785	200
7790	224
7795	238
7800	250
7805	240
7810	264
7815	194
7820	144
7825	130
7830	146
7835	152
7840	138
7845	154
7850	100
7855	76
7860	70
7865	80
7870	122
7875	92
7880	90
7885	92
7890	94
7895	76
7900	80
7905	62
7910	62
7915	80
7920	90
7925	66
7930	66
7935	50
7940	58
7945	22
7950	28
7955	36
7960	50
7965	60
7970	102
7975	82
7980	78
7985	78
7990	114
7995	116
8000	128
8005	130
8010	140
8015	174
8020	152
8025	162
8030	134
8035	162
8040	150
8045	150
8050	126
8055	140
8060	142
8065	132
8070	108
8075	140
8080	240
8085	282
8090	236
8095	198
8100	190
8105	220
8110	192
8115	144
8120	146
8125	118
8130	128
8135	88
8140	98
8145	98
8150	70
8155	80
8160	52
8165	64
8170	60
8175	88
8180	74
8185	62
8190	84
8195	46
8200	44
8205	26
8210	38
8215	24
8220	30
8225	24
8230	34
8235	24
8240	8
8245	20
8250	12
8255	18
8260	6
8265	12
8270	10


==> Data/run4_long.csv <==
x a
575	9839
580	9807
585	9526
590	9534
595	9974
600	9853
605	9703
610	10158
615	9639
620	9571
625	9376
630	9424
635	9428
640	9444
645	9326
650	9373
655	9689
660	9603
665	9981
670	9546
675	9448
680	9336
685	9583
690	9573
695	9711
700	9359
705	9243
710	9139
715	9002
720	8946
725	8954
730	8883
735	8876
740	8606
745	8367
750	8214
755	7794
760	7541
765	7634
770	7368
775	7137
780	7238
785	7041
790	7263
795	7556
800	7908
805	8012
810	8174
815	8315
820	7710
825	7775
830	7635
835	8076
840	8250
845	8526
850	8548
855	8501
860	8402
865	8452
870	8269
875	8084
880	8438
885	8054
890	7839
895	7767
900	8085
905	8159
910	8386
915	8373
920	8563
925	8907
930	8479
935	8037
940	7743
945	7836
950	7754
955	7667
960	7485
965	6986
970	6857
975	7008
980	6845
985	7206
990	7452
995	7212
1000	6997
1005	7078
1010	6877
1015	6931
1020	6947
1025	7262
1030	7305
1035	6957
1040	6901
1045	6857
1050	6513
1055	6537
1060	6620
1065	7021
1070	6754
1075	6445
1080	6491
1085	6159
1090	6157
1095	5981
1100	5862
1105	6127
1110	6231
1115	6206
1120	5790
1125	5982
1130	6070
1135	5906
1140	5993
1145	5952
1150	6160
1155	5933
1160	5712
1165	5898
1170	5738
1175	5718
1180	6168
1185	6261
1190	6327
1195	6228
1200	6262
1205	6110
1210	5856
1215	6029
1220	5630
1225	5853
1230	5900
1235	5860
1240	5716
1245	5822
1250	5839
1255	5676
1260	5775
1265	5885
1270	5514
1275	5166
1280	5341
1285	5240
1290	5179
1295	5061
1300	4900
1305	4852
1310	5220
1315	5120
1320	4877
1325	4984
1330	4978
1335	5104
1340	4892
1345	4746
1350	4731
1355	4772
1360	4790
1365	5108
1370	5140
1375	5162
1380	5146
1385	5083
1390	5275
1395	5349
1400	5086
1405	5268
1410	4994
1415	4991
1420	4889
1425	4710
1430	4546
1435	4550
1440	4458
1445	4564
1450	4504
1455	4426
1460	4506
1465	4534
1470	4388
1475	4068
1480	3898
1485	3900
1490	3854
1495	3918
1500	3867
1505	4074
1510	3898
1515	3892
1520	3772
1525	3628
1530	3632
1535	3572
1540	3530
1545	3712
1550	3545
1555	3464
1560	3580
1565	3634
1570	3702
1575	3508
1580	3590
1585	3661
1590	3474
1595	3585
1600	3758
1605	3760
1610	3624
1615	3658
1620	3810
1625	3436
1630	3444
1635	3378
1640	3098
1645	2828
1650	2962
1655	3298
1660	3210
1665	3318
1670	3129
1675	2984
1680	3044
1685	3202
1690	3257
1695	3494
1700	3572
1705	3642
1710	3651
1715	3508
1720	3585
1725	3734
1730	3687
1735	3562
1740	3660
1745	3760
1750	3687
1755	3622
1760	3616
1765	3436
1770	3246
1775	3460
1780	3301
1785	3495
1790	3554
1795	3403
1800	3426
1805	3186
1810	3270
1815	2984
1820	3210
1825	3114
1830	3114
1835	3056
1840	3186
1845	3280
1850	3340
1855	3433
1860	3378
1865	3312
1870	3262
1875	3176
1880	2987
1885	3014
1890	2840
1895	2661
1900	3002
1905	3044
1910	3080
1915	3146
1920	3126
1925	3124
1930	3102
1935	3186
1940	3119
1945	3240
1950	3226
1955	2946
1960	2891
1965	2936
1970	2898
1975	2866
1980	3009
1985	2784
1990	2854
1995	2893
2000	2960
2005	3132
2010	3193
2015	3056
2020	2900
2025	2844
2030	2979
2035	3340
2040	3228
2045	3117
2050	2913
2055	2896
2060	2926
2065	2806
2070	2818
2075	2852
2080	2813
2085	2837
2090	2590
2095	2714
2100	2788
2105	2622
2110	2590
2115	2490
2120	2594
2125	2527
2130	2598
2135	2720
2140	2671
2145	2586
2150	2608
2155	2448
2160	2544
2165	2372
2170	2448
2175	2490
2180	2398
2185	2337
2190	2451
2195	2536
2200	2392
2205	2308
2210	2441
2215	2588
2220	2688
2225	2775
2230	2762
2235	2873
2240	2699
2245	2722
2250	2802
2255	2660
2260	2750
2265	2802
2270	2930
2275	3024
2280	3048
2285	2972
2290	2992
2295	3105
2300	2953
2305	2972
2310	3042
2315	3121
2320	3170
2325	3175
2330	2972
2335	2915
2340	2826
2345	2910
2350	2812
2355	2822
2360	2512
2365	2420
2370	2536
2375	2482
2380	2396
2385	2250
2390	2196
2395	2228
2400	2196
2405	2252
2410	2316
2415	2290
2420	2236
2425	2134
2430	2052
2435	2190
2440	2216
2445	2242
2450	2398
2455	2414
2460	2280
2465	2266
2470	2253
2475	2322
2480	2478
2485	2424
2490	2338
2495	2380
2500	2336
2505	2448
2510	2406
2515	2543
2520	2586
2525	2738
2530	2752
2535	2824
2540	2720
2545	2460
2550	2288
2555	2142
2560	2196
2565	2016
2570	2104
2575	2252
2580	2302
2585	2376
2590	2442
2595	2458
2600	2500
2605	2386
2610	2412
2615	2344
2620	2540
2625	2548
2630	2696
2635	2726
2640	2712
2645	2648
2650	2594
2655	2626
2660	2628
2665	2700
2670	2738
2675	2704
2680	2670
2685	2680
2690	2944
2695	3251
2700	3201
2705	3238
2710	3240
2715	3300
2720	3212
2725	3024
2730	2836
2735	3070
2740	2816
2745	2616
2750	2595
2755	2442
2760	2414
2765	2228
2770	2282
2775	2340
2780	2246
2785	2240
2790	2284
2795	2150
2800	2154
2805	2296
2810	2359
2815	2436
2820	2392
2825	2331
2830	2412
2835	2454
2840	2571
2845	2490
2850	2610
2855	2717
2860	2659
2865	2698
2870	2851
2875	2884
2880	2706
2885	2670
2890	2704
2895	2729
2900	2638
2905	2854
2910	2828
2915	2773
2920	3060
2925	3064
2930	3089
2935	3123
2940	3114
2945	3304
2950	3086
2955	2908
2960	2901
2965	2912
2970	2953
2975	2800
2980	3006
2985	2886
2990	2780
2995	2670
3000	2660
3005	2796
3010	2990
3015	3068
3020	2954
3025	2926
3030	2966
3035	2696
3040	2754
3045	2914
3050	3110
3055	2967
3060	3012
3065	2944
3070	3036
3075	2979
3080	2850
3085	3108
3090	3138
3095	3218
3100	3340
3105	3458
3110	3198
3115	3223
3120	3410
3125	3442
3130	3354
3135	3320
3140	3414
3145	3512
3150	3274
3155	3421
3160	3312
3165	3226
3170	3376
3175	3406
3180	3530
3185	3278
3190	3328
3195	3408
3200	3432
3205	3342
3210	3356
3215	3256
3220	3122
3225	3078
3230	2994
3235	2954
3240	2962
3245	2958
3250	2800
3255	2868
3260	2816
3265	2762
3270	2674
3275	2758
3280	2556
3285	2530
3290	2636
3295	2414
3300	2356
3305	2258
3310	2434
3315	2466
3320	2512
3325	2438
3330	2410
3335	2440
3340	2424
3345	2306
3350	2286
3355	2340
3360	2342
3365	2452
3370	2538
3375	2444
3380	2418
3385	2572
3390	2639
3395	2764
3400	2750
3405	2852
3410	2820
3415	2910
3420	3134
3425	3119
3430	3029
3435	2894
3440	3072
3445	3162
3450	2870
3455	2792
3460	2982
3465	3152
3470	3286
3475	3186
3480	3244
3485	3336
3490	3120
3495	3012
3500	3004
3505	3277
3510	3375
3515	3224
3520	3240
3525	3220
3530	3216
3535	3232
3540	3106
3545	3130
3550	2973
3555	2928
3560	2882
3565	2666
3570	2582
3575	2668
3580	2843
3585	2983
3590	3156
3595	3264
3600	3167
3605	3230
3610	3352
3615	3368
3620	3449
3625	3570
3630	3574
3635	3560
3640	3281
3645	3172
3650	3232
3655	3266
3660	3477
3665	3755
3670	3806
3675	3620
3680	3552
3685	3466
3690	3564
3695	3506
3700	3490
3705	3618
3710	3520
3715	3457
3720	3628
3725	3660
3730	3756
3735	3703
3740	3580
3745	3732
3750	3706
3755	4266
3760	3838
3765	3872
3770	3902
3775	4047
3780	3924
3785	3694
3790	3718
3795	3724
3800	3462
3805	3544
3810	3440
3815	3527
3820	3657
3825	3488
3830	3562
3835	3419
3840	3446
3845	3636
3850	3610
3855	3554
3860	3412
3865	3388
3870	3481
3875	3554
3880	3534
3885	3477
3890	3719
3895	3664
3900	3584
3905	3346
3910	3239
3915	3378
3920	3356
3925	3144
3930	3160
3935	3168
3940	3016
3945	2924
3950	2781
3955	2826
3960	2846
3965	2778
3970	2895
3975	2838
3980	2774
3985	2884
3990	2820
3995	2592
4000	2666
4005	2538
4010	2584
4015	2357
4020	2546
4025	2350
4030	2304
4035	2403
4040	2568
4045	2432
4050	2572
4055	2610
4060	2701
4065	2699
4070	2800
4075	2855
4080	2844
4085	2856
4090	2543
4095	2560
4100	2480
4105	2608
4110	2582
4115	2527
4120	2436
4125	2234
4130	2310
4135	2224
4140	2300
4145	2317
4150	2402
4155	2512
4160	2618
4165	2704
4170	2658
4175	2464
4180	2154
4185	2230
4190	2212
4195	2200
4200	2176
4205	2018
4210	2038
4215	2222
4220	2268
4225	2304
4230	2256
4235	2272
4240	2020
4245	2106
4250	2158
4255	2288
4260	2320
4265	2504
4270	2512
4275	2484
4280	2576
4285	2694
4290	2514
4295	2470
4300	2492
4305	2308
4310	2314
4315	2258
4320	2240
4325	2280
4330	2266
4335	2236
4340	2206
4345	2087
4350	1926
4355	1986
4360	2054
4365	2004
4370	2074
4375	2052
4380	1984
4385	1734
4390	1674
4395	1635
4400	1668
4405	1598
4410	1765
4415	1692
4420	1800
4425	1820
4430	1700
4435	1705
4440	1556
4445	1518
4450	1594
4455	1704
4460	1746
4465	1656
4470	1632
4475	1632
4480	1648
4485	1690
4490	1602
4495	1564
4500	1584
4505	1482
4510	1554
4515	1624
4520	1754
4525	1912
4530	2042
4535	1926
4540	1963
4545	2130
4550	2054
4555	2274
4560	2478
4565	2376
4570	2352
4575	2258
4580	2286
4585	2228
4590	2254
4595	2276
4600	2122
4605	2246
4610	2014
4615	2060
4620	2090
4625	1927
4630	1722
4635	1838
4640	1762
4645	1748
4650	1820
4655	1718
4660	1804
4665	1813
4670	1738
4675	1718
4680	1746
4685	1588
4690	1508
4695	1546
4700	1608
4705	1500
4710	1528
4715	1480
4720	1570
4725	1596
4730	1562
4735	1582
4740	1492
4745	1550
4750	1666
4755	1766
4760	1689
4765	1632
4770	1534
4775	1352
4780	1462
4785	1428
4790	1334
4795	1296
4800	1282
4805	1292
4810	1270
4815	1220
4820	1138
4825	1164
4830	998
4835	968
4840	1084
4845	1162
4850	1228
4855	1316
4860	1352
4865	1378
4870	1480
4875	1482
4880	1536
4885	1424
4890	1410
4895	1446
4900	1594
4905	1602
4910	1538
4915	1494
4920	1442
4925	1668
4930	1790
4935	1786
4940	1802
4945	1716
4950	1598
4955	1568
4960	1520
4965	1520
4970	1424
4975	1480
4980	1374
4985	1157
4990	1138
4995	1096
5000	1074
5005	1068
5010	1056
5015	1010
5020	1058
5025	952
5030	900
5035	818
5040	868
5045	782
5050	720
5055	787
5060	832
5065	934
5070	870
5075	882
5080	874
5085	940
5090	936
5095	862
5100	776
5105	750
5110	708
5115	722
5120	726
5125	748
5130	808
5135	826
5140	854
5145	870
5150	820
5155	756
5160	702
5165	674
5170	576
5175	572
5180	622
5185	586
5190	648
5195	692
5200	704
5205	636
5210	702
5215	650
5220	654
5225	645
5230	684
5235	654
5240	706
5245	690
5250	684
5255	638
5260	612
5265	615
5270	634
5275	554
5280	540
5285	494
5290	482
5295	454
5300	482
5305	494
5310	582
5315	578
5320	602
5325	480
5330	512
5335	430
5340	384
5345	402
5350	402
5355	420
5360	404
5365	402
5370	376
5375	388
5380	406
5385	422
5390	498
5395	462
5400	512
5405	578
5410	608
5415	738
5420	774
5425	746
5430	720
5435	638
5440	678
5445	648
5450	594
5455	634
5460	578
5465	540
5470	598
5475	542
5480	622
5485	690
5490	716
5495	614
5500	654
5505	762
5510	700
5515	628
5520	618
5525	620
5530	598
5535	584
5540	546
5545	626
5550	640
5555	616
5560	724
5565	682
5570	740
5575	652
5580	728
5585	734
5590	668
5595	630
5600	612
5605	632
5610	644
5615	610
5620	590
5625	696
5630	688
5635	876
5640	874
5645	878
5650	848
5655	778
5660	684
5665	668
5670	656
5675	574
5680	528
5685	446
5690	434
5695	430
5700	470
5705	498
5710	526
5715	496
5720	518
5725	492
5730	488
5735	440
5740	428
5745	356
5750	408
5755	458
5760	424
5765	368
5770	424
5775	342
5780	426
5785	458
5790	432
5795	382
5800	328
5805	332
5810	380
5815	500
5820	464
5825	388
5830	436
5835	422
5840	392
5845	472
5850	592
5855	604
5860	638
5865	646
5870	666
5875	610
5880	616
5885	684
5890	686
5895	588
5900	606
5905	576
5910	534
5915	548
5920	554
5925	504
5930	534
5935	468
5940	524
5945	454
5950	480
5955	440
5960	444
5965	390
5970	342
5975	322
5980	380
5985	354
5990	344
5995	328
6000	288
6005	302
6010	306
6015	372
6020	310
6025	290
6030	264
6035	266
6040	222
6045	266
6050	246
6055	238
6060	314
6065	318
6070	310
6075	296
6080	282
6085	288
6090	312
6095	304
6100	388
6105	422
6110	496
6115	462
6120	460
6125	510
6130	536
6135	492
6140	476
6145	580
6150	608
6155	598
6160	586
6165	554
6170	582
6175	604
6180	570
6185	506
6190	508
6195	492
6200	490
6205	392
6210	392
6215	414
6220	372
6225	396
6230	328
6235	296
6240	250
6245	270
6250	230
6255	246
6260	278
6265	282
6270	198
6275	210
6280	184
6285	144
6290	110
6295	160
6300	230
6305	230
6310	236
6315	300
6320	308
6325	402
6330	430
6335	354
6340	440
6345	464
6350	540
6355	496
6360	456
6365	420
6370	432
6375	518
6380	486
6385	432
6390	448
6395	498
6400	510
6405	426
6410	470
6415	466
6420	474
6425	450
6430	478
6435	476
6440	400
6445	356
6450	366
6455	330
6460	398
6465	392
6470	388
6475	406
6480	450
6485	510
6490	608
6495	554
6500	540
6505	580
6510	666
6515	736
6520	762
6525	800
6530	746
6535	686
6540	640
6545	524
6550	434
6555	502
6560	550
6565	452
6570	318
6575	338
6580	332
6585	314
6590	262
6595	250
6600	272
6605	280
6610	278
6615	336
6620	394
6625	432
6630	452
6635	350
6640	366
6645	382
6650	364
6655	428
6660	418
6665	480
6670	436
6675	546
6680	652
6685	660
6690	632
6695	570
6700	534
6705	440
6710	424
6715	442
6720	470
6725	556
6730	448
6735	526
6740	558
6745	598
6750	562
6755	540
6760	542
6765	616
6770	598
6775	694
6780	720
6785	804
6790	838
6795	838
6800	871
6805	900
6810	902
6815	924
6820	996
6825	978
6830	918
6835	970
6840	986
6845	1036
6850	1016
6855	1047
6860	1044
6865	912
6870	986
6875	953
6880	946
6885	962
6890	908
6895	934
6900	906
6905	818
6910	746
6915	624
6920	610
6925	632
6930	582
6935	628
6940	576
6945	600
6950	576
6955	626
6960	700
6965	810
6970	842
6975	918
6980	868
6985	762
6990	776
6995	730
7000	718
7005	740
7010	676
7015	690
7020	676
7025	608
7030	584
7035	592
7040	604
7045	610
7050	594
7055	510
7060	540
7065	612
7070	496
7075	484
7080	490
7085	476
7090	472
7095	404
7100	380
7105	480
7110	394
7115	404
7120	542
7125	512
7130	464
7135	434
7140	394
7145	404
7150	360
7155	428
7160	420
7165	460
7170	492
7175	520
7180	486
7185	536
7190	644
7195	654
7200	790
7205	756
7210	776
7215	746
7220	730
7225	766
7230	694
7235	776
7240	798
7245	838
7250	926
7255	900
7260	832
7265	862
7270	822
7275	830
7280	896
7285	960
7290	964
7295	922
7300	938
7305	892
7310	778
7315	686
7320	616
7325	636
7330	676
7335	720
7340	636
7345	608
7350	622
7355	760
7360	766
7365	810
7370	828
7375	852
7380	844
7385	870
7390	840
7395	834
7400	700
7405	640
7410	444
7415	440
7420	364
7425	358
7430	314
7435	346
7440	334
7445	352
7450	338
7455	430
7460	418
7465	432
7470	456
7475	486
7480	508
7485	492
7490	440
7495	482
7500	352
7505	280
7510	340
7515	298
7520	316
7525	390
7530	378
7535	430
7540	456
7545	532
7550	528
7555	640
7560	684
7565	696
7570	586
7575	526
7580	532
7585	452
7590	506
7595	566
7600	646
7605	752
7610	744
7615	690
7620	668
7625	648
7630	648
7635	584
7640	476
7645	470
7650	462
7655	488
7660	496
7665	512
7670	516
7675	502
7680	514
7685	496
7690	480
7695	440
7700	376
7705	350
7710	356
7715	340
7720	342
7725	388
7730	402
7735	304
7740	300
7745	256
7750	302
7755	332
7760	366
7765	408
7770	460
7775	492
7780	506
7785	522
7790	492
7795	456
7800	522
7805	512
7810	500
7815	456
7820	468
7825	420
7830	380
7835	286
7840	340
7845	346
7850	284
7855	310
7860	320
7865	280
7870	270
7875	270
7880	290
7885	312
7890	324
7895	338
7900	288
7905	296
7910	316
7915	286
7920	248
7925	258
7930	248
7935	316
7940	356
7945	320
7950	268
7955	208
7960	168
7965	128
7970	172
7975	166
7980	224
7985	202
7990	248
7995	258
8000	280
8005	294
8010	290
8015	294
8020	324
8025	274
8030	338
8035	346
8040	354
8045	334
8050	340
8055	384
8060	474
8065	474
8070	534
8075	572
8080	574
8085	476
8090	520
8095	554
8100	702
8105	736
8110	850
8115	914
8120	960
8125	952
8130	938
8135	934
8140	940
8145	970
8150	982
8155	888
8160	1010
8165	1092
8170	1134
8175	1202
8180	1184
8185	1328
8190	1408
8195	1400
8200	1392
8205	1370
8210	1282
8215	1328
8220	1380
8225	1432
8230	1290
8235	1512
8240	1656
8245	1640
8250	1620
8255	1602
8260	1596
8265	1602
8270	1578
8275	1426
8280	1566
8285	1554
8290	1408
8295	1446
8300	1490
8305	1564
8310	1336
8315	1290
8320	1281
8325	1284
8330	1280
8335	1221
8340	1182
8345	1146
8350	1156
8355	1158
8360	1088
8365	998
8370	986
8375	926
8380	976
8385	1014
8390	1022
8395	1044
8400	1024
8405	1024
8410	1030
8415	1198
8420	1248
8425	1314
8430	1314
8435	1331
8440	1314
8445	1264
8450	1397
8455	1472
8460	1532
8465	1708
8470	1761
8475	1680
8480	1558
8485	1598
8490	1572
8495	1718
8500	1576
8505	1550
8510	1564
8515	1432
8520	1358
8525	1434
8530	1278
8535	1272
8540	1182
8545	1269
8550	1226
8555	1086
8560	1024
8565	918
8570	902
8575	886
8580	980
8585	926
8590	860
8595	932
8600	1016
8605	936
8610	1074
8615	1074
8620	1156
8625	1260
8630	1250
8635	1198
8640	1212
8645	1234
8650	1344
8655	1358
8660	1388
8665	1326
8670	1420
8675	1294
8680	1332
8685	1368
8690	1470
8695	1422
8700	1431
8705	1550
8710	1516
8715	1438
8720	1456
8725	1458
8730	1470
8735	1538
8740	1550
8745	1478
8750	1356
8755	1266
8760	1278
8765	1248
8770	1306
8775	1274
8780	1348
8785	1284
8790	1410
8795	1446
8800	1412
8805	1364
8810	1240
8815	1292
8820	1262
8825	1324
8830	1430
8835	1500
8840	1584
8845	1534
8850	1552
8855	1538
8860	1508
8865	1616
8870	1576
8875	1406
8880	1384
8885	1472
8890	1472
8895	1384
8900	1404
8905	1366
8910	1460
8915	1434
8920	1562
8925	1548
8930	1544
8935	1753
8940	1558
8945	1666
8950	1712
8955	1736
8960	1714
8965	1922
8970	1926
8975	1962
8980	1908
8985	1984
8990	2100
8995	2251
9000	2106
9005	1984
9010	2070
9015	2128
9020	2128
9025	2142
9030	1964
9035	2022
9040	2150
9045	2168
9050	2160
9055	2206
9060	2178
9065	2070
9070	2150
9075	2396
9080	2380
9085	2312
9090	2370
9095	2360
9100	2480
9105	2595
9110	2600
9115	2618
9120	2722
9125	2658
9130	2598
9135	2530
9140	2432
9145	2519
9150	2432
9155	2202
9160	2113
9165	2302
9170	2312
9175	2348
9180	2502
9185	2604
9190	2752
9195	2748
9200	2728
9205	2926
9210	2755
9215	2558
9220	2666
9225	2528
9230	2516
9235	2354
9240	2408
9245	2341
9250	2228
9255	2186
9260	2132
9265	2200
9270	2280
9275	2122
9280	1972
9285	2098
9290	2286
9295	2056
9300	2092
9305	2110
9310	2100
9315	2100
9320	2338
9325	2551
9330	2598
9335	2684
9340	2706
9345	2821
9350	2808
9355	2826
9360	2710
9365	2504
9370	2502
9375	2572
9380	2612
9385	2566
9390	2618
9395	2660
9400	2581
9405	2618
9410	2451
9415	2354
9420	2334
9425	2424
9430	2404
9435	2304
9440	2400
9445	2444
9450	2364
9455	2312
9460	2236
9465	2308
9470	2455
9475	2488
9480	2404
9485	2488
9490	2423
9495	2242
9500	2216
9505	2253
9510	2242
9515	2142
9520	2136
9525	2058
9530	1976
9535	1916
9540	1864
9545	2096
9550	2126
9555	2190
9560	2144
9565	2162
9570	2038
9575	2138
9580	2208
9585	2266
9590	2232
9595	2252
9600	2314
9605	2376
9610	2392
9615	2466
9620	2562
9625	2626
9630	2682
9635	2537
9640	2636
9645	2596
9650	2750
9655	2650
9660	2662
9665	2661
9670	2664
9675	2582
9680	2542
9685	2568
9690	2558
9695	2272
9700	2298
9705	2270
9710	2116
9715	2014
9720	1982
9725	1794
9730	1788
9735	1776
9740	1640
9745	1668
9750	1658
9755	1668
9760	1697
9765	1832
9770	1804
9775	1868
9780	1922
9785	1744
9790	1560
9795	1716
9800	1760
9805	1706
9810	1621
9815	1662
9820	1644
9825	1564
9830	1514
9835	1602
9840	1480
9845	1534
9850	1516
9855	1400
9860	1340
9865	1309
9870	1170
9875	1108
9880	1170
9885	1206
9890	1162
9895	1266
9900	1352
9905	1260
9910	1290
9915	1332
9920	1302
9925	1240
9930	1206
9935	1128
9940	1266
9945	1330
9950	1308
9955	1362
9960	1316
9965	1402
9970	1362
9975	1306
9980	1320
9985	1210
9990	1198
9995	1138
10000	1172
10005	1110
10010	1136
10015	1148
10020	918
10025	886
10030	972
10035	1010
10040	1162
10045	1192
10050	1128
10055	1214
10060	1282
10065	1342
10070	1336
10075	1264
10080	1156
10085	1200
10090	1278
10095	1186
10100	1108
10105	1154
10110	1088
10115	1090
10120	1046
10125	1146
10130	1044
10135	932
10140	952
10145	1032
10150	1030
10155	1030
10160	1162
10165	1314
10170	1282
10175	1204
10180	1204
10185	1188
10190	1032
10195	1004
10200	950
10205	964
10210	1008
10215	1048
10220	1066
10225	1082
10230	1332
10235	1304
10240	1202
10245	1154
10250	1060
10255	1172
10260	1144
10265	1184
10270	1168
10275	1229
10280	1194
10285	1142
10290	1134
10295	1148
10300	1198
10305	1228
10310	1235
10315	1216
10320	1304
10325	1288
10330	1384
10335	1474
10340	1618
10345	1654
10350	1738
10355	1696
10360	1720
10365	1630
10370	1628
10375	1716
10380	1660
10385	1622
10390	1430
10395	1322
10400	1212
10405	1220
10410	1240
10415	1252
10420	1182
10425	1156
10430	1108
10435	1112
10440	1142
10445	1336
10450	1344
10455	1234
10460	1254
10465	1290
10470	1282
10475	1372
10480	1376
10485	1412
10490	1398
10495	1468
10500	1394
10505	1320
10510	1204
10515	1194
10520	1080
10525	1102
10530	978
10535	946
10540	880
10545	992
10550	1014
10555	1072
10560	980
10565	1112
10570	1036
10575	998
10580	1018
10585	992
10590	1086
10595	978
10600	1140
10605	1098
10610	1254
10615	1160
10620	1192
10625	1102
10630	1066
10635	1010
10640	1044
10645	1008
10650	988
10655	998
10660	968
10665	934
10670	912
10675	852
10680	846
10685	778
10690	750
10695	792
10700	840
10705	816
10710	780
10715	876
10720	888
10725	874
10730	1014
10735	1196
10740	1170
10745	1276
10750	1148
10755	1199
10760	1238
10765	1304
10770	1202
10775	1142
10780	1168
10785	1070
10790	1148
10795	1216
10800	1194
10805	1134
10810	1110
10815	1254
10820	1274
10825	1182
10830	1166
10835	1179
10840	1098
10845	1146
10850	1228
10855	1298
10860	1358
10865	1286
10870	1256
10875	1204
10880	1218
10885	1172
10890	1194
10895	1240
10900	1292
10905	1332
10910	1224
10915	1280
10920	1294
10925	1330
10930	1398
10935	1344
10940	1326
10945	1374
10950	1446
10955	1570
10960	1528
10965	1418
10970	1520
10975	1534
10980	1482
10985	1506
10990	1476
10995	1558
11000	1610
11005	1792
11010	1788
11015	1768
11020	1748
11025	1761
11030	1664
11035	1826
11040	1850
11045	1816
11050	1668
11055	1666
11060	1554
11065	1710
11070	1666
11075	1531
11080	1734
11085	1792
11090	1784
11095	1694
11100	1642
11105	1507
11110	1518
11115	1520
11120	1614
11125	1606
11130	1598
11135	1578
11140	1636
11145	1528
11150	1470
11155	1568
11160	1644
11165	1524
11170	1640
11175	1522
11180	1548
11185	1562
11190	1556
11195	1654
11200	1728
11205	1852
11210	1868
11215	1749
11220	1588
11225	1526
11230	1646
11235	1526
11240	1508
11245	1468
11250	1480
11255	1552
11260	1532
11265	1478
11270	1410
11275	1252
11280	1120
11285	1194
11290	1248
11295	1276
11300	1232
11305	1252
11310	1130
11315	1140
11320	1084
11325	1068
11330	1076
11335	1100
11340	1108
11345	1144
11350	1086
11355	1044
11360	1090
11365	1202
11370	1192
11375	1106
11380	1048
11385	990
11390	1058
11395	1074
11400	1076
11405	1216
11410	1212
11415	1206
11420	1296
11425	1218
11430	1280
11435	1386
11440	1418
11445	1402
11450	1442
11455	1466
11460	1408
11465	1368
11470	1408
11475	1384
11480	1508
11485	1540
11490	1452
11495	1598
11500	1650
11505	1596
11510	1744
11515	1850
11520	1774
11525	1700
11530	1756
11535	1890
11540	1828
11545	1798
11550	1852
11555	1802
11560	1840
11565	1936
11570	1871
11575	1876
11580	1978
11585	2025
11590	2152
11595	2220
11600	2250
11605	2152
11610	2134
11615	2162
11620	2032
11625	1958
11630	1998
11635	2140
11640	2124
11645	2160
11650	2220
11655	2332
11660	2244
11665	2284
11670	2176
11675	2214
11680	2166
11685	2190
11690	2314
11695	2160
11700	2152
11705	2148
11710	2238
11715	2294
11720	2208
11725	2234
11730	2338
11735	2223
11740	2090
11745	2150
11750	2292
11755	2322
11760	2304
11765	2412
11770	2408
11775	2466
11780	2562
11785	2490
11790	2550
11795	2550
11800	2410
11805	2434
11810	2334
11815	2436
11820	2406
11825	2440
11830	2360
11835	2464
11840	2360
11845	2208
11850	2211
11855	2156
11860	2200
11865	2110
11870	2028
11875	1952
11880	2079
11885	1980
11890	2138
11895	2182
11900	2204
11905	2057
11910	2230
11915	2266
11920	2194
11925	2232
11930	2328
11935	2428
11940	2392
11945	2320
11950	2434
11955	2420
11960	2488
11965	2638
11970	2830
11975	2924
11980	3272
11985	3372
11990	3382
11995	3404
12000	3218
12005	3166
12010	3130
12015	3164
12020	3278
12025	3070
12030	3052
12035	3086
12040	3086
12045	3052
12050	3048
12055	2884
12060	2739
12065	2700
12070	2706
12075	2712
12080	2582
12085	2474
12090	2590
12095	2612
12100	2734
12105	2714
12110	2623
12115	2640
12120	2454
12125	2588
12130	2444
12135	2503
12140	2608
12145	2638
12150	2507
12155	2497
12160	2505
12165	2450
12170	2616
12175	2693
12180	2654
12185	2777
12190	2947
12195	2930
12200	2868
12205	2848
12210	2911
12215	2816
12220	2933
12225	2668
12230	2656
12235	2762
12240	2830
12245	2901
12250	2736
12255	2704
12260	2748
12265	2992
12270	3036
12275	3030
12280	3086
12285	3200
12290	3187
12295	3190
12300	3311
12305	3346
12310	3330
12315	3187
12320	3364
12325	3454
12330	3715
12335	3608
12340	3405
12345	3442
12350	3736
12355	3818
12360	3852
12365	3760
12370	3607
12375	3868
12380	3845
12385	3711
12390	3810
12395	3870
12400	3762
12405	3401
12410	3418
12415	3449
12420	3472
12425	3658
12430	3619
12435	3360
12440	3238
12445	3116
12450	3303
12455	3210
12460	3204
12465	3116
12470	2970
12475	2906
12480	2834
12485	2573
12490	2514
12495	2463
12500	2414
12505	2466
12510	2270
12515	2156
12520	1932
12525	1777
12530	1660
12535	1646
12540	1629
12545	1830
12550	1772
12555	1698
12560	1866
12565	1899
12570	1900
12575	1906
12580	1928
12585	1910
12590	1918
12595	1765
12600	1792
12605	1828
12610	1850
12615	1825
12620	1868
12625	1900
12630	2015
12635	1906
12640	1872
12645	1806
12650	1806
12655	1794
12660	1748
12665	1574
12670	1500
12675	1528
12680	1542
12685	1553
12690	1696
12695	1730
12700	1716
12705	1758
12710	1638
12715	1718
12720	1858
12725	1972
12730	2044
12735	1960
12740	2000
12745	1930
12750	1872
12755	2030
12760	1942
12765	1996
12770	2124
12775	2191
12780	2004
12785	2063
12790	2058
12795	1842
12800	2012
12805	2025
12810	2066
12815	1938
12820	2122
12825	2118
12830	2022
12835	2004
12840	2018
12845	2018
12850	2143
12855	2104
12860	2102
12865	2270
12870	2330
12875	2130
12880	2156
12885	2180
12890	2312
12895	2270
12900	2138
12905	2166
12910	2254
12915	2134
12920	2124
12925	2128
12930	2189
12935	2212
12940	2296
12945	2288
12950	2500
12955	2294
12960	2400
12965	2462
12970	2518
12975	2342
12980	2479
12985	2340
12990	2404
12995	2586
13000	2707
13005	2890
13010	3004
13015	2848
13020	2980
13025	2937
13030	2895
13035	3048
13040	3070
13045	3026
13050	2852
13055	2930
13060	2936
13065	2878
13070	3018
13075	2930
13080	2972
13085	3060
13090	3222
13095	3296
13100	3324
13105	3424
13110	3480
13115	3704
13120	3812
13125	3866
13130	3957
13135	3939
13140	3765
13145	3890
13150	3915
13155	3901
13160	3880
13165	4175
13170	4369
13175	4570
13180	4604
13185	4441
13190	4140
13195	4461
13200	4567
13205	4697
13210	4420
13215	4248
13220	4130
13225	4130
13230	4442
13235	4293
13240	4336
13245	4438
13250	4774
13255	4514
13260	4424
13265	4279
13270	4208
13275	4477
13280	4518
13285	4712
13290	4757
13295	4858
13300	4715
13305	4512
13310	4650
13315	4825
13320	4906
13325	5056
13330	4849
13335	5073
13340	4899
13345	4924
13350	4854
13355	4423
13360	4406
13365	4210
13370	4177
13375	4214
13380	4450
13385	4434
13390	4352
13395	4176
13400	4228
13405	4367
13410	4256
13415	3935
13420	3962
13425	3996
13430	4122
13435	4196
13440	4358
13445	4146
13450	3825
13455	3760
13460	3833
13465	3845
13470	3788
13475	3467
13480	3530
13485	3674
13490	3879
13495	3944
13500	4212
13505	4322
13510	4306
13515	4323
13520	4323
13525	4222
13530	4226
13535	4098
13540	4186
13545	4202
13550	4388
13555	4374
13560	4245
13565	4417
13570	4490
13575	4385
13580	4608
13585	4499
13590	4464
13595	4600
13600	4361
13605	4379
13610	4630
13615	4842
13620	4849
13625	4927
13630	4933
13635	4883
13640	4828
13645	4856
13650	4997
13655	5218
13660	4924
13665	5082
13670	4996
13675	4899
13680	5282
13685	5415
13690	5505
13695	5507
13700	5515
13705	5359
13710	5392
13715	5610
13720	5602
13725	5754
13730	5949
13735	5982
13740	5901
13745	5962
13750	5904
13755	6201
13760	5940
13765	5995
13770	5875
13775	5733
13780	5719
13785	5755
13790	5887
13795	5828
13800	5590
13805	5318
13810	5386
13815	5441
13820	5180
13825	5429
13830	5238
13835	5138
13840	4898
13845	4740
13850	5036
13855	5152
13860	5276
13865	5235
13870	4826
13875	4793
13880	4430
13885	4446
13890	4493
13895	4647
13900	4826
13905	5018
13910	4996
13915	5092
13920	4938
13925	4995
13930	5004
13935	4727
13940	4430
13945	4410
13950	4594
13955	4515
13960	4421
13965	4400
13970	4483
13975	4297
13980	4196
13985	4306
13990	4500
13995	4418
14000	4449
14005	4241
14010	4337
14015	4336
14020	4030
14025	3976
14030	4064
14035	4172
14040	4123
14045	4170
14050	4438
14055	4435
14060	4316
14065	4366
14070	4220
14075	4446
14080	4357
14085	4214
14090	4233
14095	4437
14100	4584
14105	4884
14110	4844
14115	4421
14120	4374
14125	4201
14130	4219
14135	4016
14140	4002
14145	4102
14150	4070
14155	3898
14160	4105
14165	3904
14170	3716
14175	3978
14180	4150
14185	4053
14190	3764
14195	3536
14200	3575
14205	3554
14210	3462
14215	3432
14220	3330
14225	3490
14230	3460
14235	3375
14240	3394
14245	3524
14250	3451
14255	3512
14260	3516
14265	3700
14270	3644
14275	3622
14280	3782
14285	3570
14290	3172
14295	2890
14300	2661
14305	2716
14310	2730
14315	2690
14320	2740
14325	2764
14330	2560
14335	2540
14340	2566
14345	2570
14350	2646
14355	2786
14360	3096
14365	3266
14370	3390
14375	3197
14380	3272
14385	3266
14390	3336
14395	3550
14400	3538
14405	3731
14410	3624
14415	3374
14420	3078
14425	3214
14430	3418
14435	3328
14440	3267
14445	3204
14450	3172
14455	3374
14460	3454
14465	3316
14470	3448
14475	3328
14480	3456
14485	3424
14490	3322
14495	3190
14500	3348
14505	3144
14510	2860
14515	2588
14520	2520
14525	2622
14530	2632
14535	2810
14540	2705
14545	2696
14550	2888
14555	2726
14560	2720
14565	2997
14570	3056
14575	2907
14580	3170
14585	3372
14590	3310
14595	3320
14600	3382
14605	3402
14610	3362
14615	3320
14620	3379
14625	3053
14630	3140
14635	3291
14640	3395
14645	3311
14650	3216
14655	3161
14660	3110
14665	3060
14670	3180
14675	3214
14680	3247
14685	3164
14690	3175
14695	3234
14700	3124
14705	3096
14710	3178
14715	3370
14720	3340
14725	3310
14730	3255
14735	3194
14740	3304
14745	3286
14750	3399
14755	3359
14760	3350
14765	3535
14770	3722
14775	3861
14780	3426
14785	3263
14790	3242
14795	3258
14800	3314
14805	3356
14810	3401
14815	3438
14820	3514
14825	3420
14830	3190
14835	3150
14840	3494
14845	3466
14850	3302
14855	3418
14860	3486
14865	3568
14870	3548
14875	3340
14880	3436
14885	3246
14890	3272
14895	3158
14900	3184
14905	3066
14910	3388
14915	3142
14920	3241
14925	3174
14930	3191
14935	3260
14940	3009
14945	2966
14950	2944
14955	2898
14960	2908
14965	2802
14970	2776
14975	2737
14980	2798
14985	2854
14990	2706
14995	2598
15000	2556
15005	2717
15010	2758
15015	2419
15020	2506
15025	2775
15030	2700
15035	2600
15040	2712
15045	2648
15050	2575
15055	2548
15060	2591
15065	2788
15070	2522
15075	2488
15080	2350
15085	2438
15090	2358
15095	2364
15100	2016
15105	2040
15110	1980
15115	1870
15120	1694
15125	1732
15130	1790
15135	1896
15140	1857
15145	1974
15150	1954
15155	1968
15160	1995
15165	1945
15170	2016
15175	1836
15180	1814
15185	1810
15190	1844
15195	1766
15200	1856
15205	2042
15210	2120
15215	2182
15220	2176
15225	2076
15230	2060
15235	2034
15240	2025
15245	1874
15250	1680
15255	1668
15260	1744
15265	1734
15270	1664
15275	1609
15280	1560
15285	1596
15290	1618
15295	1574
15300	1602
15305	1724
15310	1742
15315	1576
15320	1502
15325	1482
15330	1369
15335	1392
15340	1270
15345	1378
15350	1348
15355	1414
15360	1338
15365	1312
15370	1392
15375	1472
15380	1500
15385	1476
15390	1500
15395	1456
15400	1418
15405	1488
15410	1486
15415	1652
15420	1652
15425	1740
15430	1902
15435	2042
15440	1922
15445	1740
15450	1792
15455	1780
15460	1726
15465	1723
15470	1796
15475	1852
15480	1814
15485	1680
15490	1674
15495	1678
15500	1630
15505	1818
15510	1708
15515	1756
15520	1780
15525	1746
15530	1708
15535	1724
15540	1732
15545	1734
15550	1959
15555	2066
15560	2064
15565	2092
15570	2284
15575	2254
15580	2290
15585	2302
15590	2248
15595	2292
15600	2400
15605	2465
15610	2454
15615	2400
15620	2326
15625	2214
15630	2220
15635	2210
15640	2290
15645	2430
15650	2501
15655	2634
15660	2682
15665	2592
15670	2828
15675	3082
15680	3252
15685	2993
15690	3174
15695	3088
15700	3020
15705	2954
15710	2772
15715	2760
15720	2663
15725	2554
15730	2610
15735	2496
15740	2474
15745	2662
15750	2614
15755	2754
15760	2702
15765	2676
15770	2632
15775	2534
15780	2698
15785	2734
15790	2586
15795	2708
15800	2703
15805	2766
15810	2556
15815	2456
15820	2358
15825	2467
15830	2720
15835	2659
15840	2500
15845	2632
15850	2762
15855	2898
15860	2793
15865	2854
15870	2761
15875	3034
15880	2832
15885	2878
15890	2810
15895	2714
15900	2740
15905	2667
15910	2554
15915	2476
15920	2492
15925	2546
15930	2568
15935	2462
15940	2440
15945	2374
15950	2358
15955	2302
15960	2318
15965	2158
15970	2194
15975	2090
15980	2152
15985	2188
15990	2130
15995	2072
16000	2272
16005	2038
16010	2206
16015	2450
16020	2628
16025	2599
16030	2584
16035	2716
16040	2716
16045	2574
16050	2694
16055	2766
16060	2702
16065	2616
16070	2700
16075	2690
16080	2834
16085	2892
16090	2996
16095	3040
16100	2887
16105	2864
16110	2851
16115	2954
16120	2980
16125	2896
16130	2852
16135	2848
16140	2755
16145	2752
16150	2888
16155	2904
16160	3016
16165	2913
16170	2665
16175	2790
16180	2824
16185	3029
16190	2960
16195	3018
16200	2971
16205	2988
16210	2974
16215	3078
16220	3111
16225	3000
16230	2897
16235	3036
16240	3143
16245	3088
16250	3060
16255	3044
16260	2960
16265	2836
16270	2914
16275	2814
16280	2698
16285	2450
16290	2358
16295	2386
16300	2410
16305	2452
16310	2420
16315	2354
16320	2294
16325	2214
16330	2136
16335	2108
16340	2036
16345	1971
16350	1896
16355	1890
16360	1684
16365	1620
16370	1584
16375	1498
16380	1578
16385	1612
16390	1458
16395	1382
16400	1310
16405	1286
16410	1438
16415	1588
16420	1594
16425	1564
16430	1638
16435	1618
16440	1686
16445	1852
16450	1890
16455	2077
16460	2214
16465	2192
16470	2420
16475	2372
16480	2496
16485	2486
16490	2516
16495	2616
16500	2606
16505	2756
16510	2774
16515	2789
16520	2585
16525	2604
16530	2582
16535	2536
16540	2544
16545	2267
16550	2216
16555	2191
16560	2222
16565	2264
16570	2120
16575	2290
16580	2248
16585	2376
16590	2348
16595	2296
16600	2102
16605	2110
16610	2166
16615	2272
16620	2282
16625	2208
16630	2166
16635	2212
16640	2285
16645	2438
16650	2356
16655	2421
16660	2356
16665	2490
16670	2310
16675	2344
16680	2518
16685	2472
16690	2426
16695	2606
16700	2552
16705	2470
16710	2249
16715	2158
16720	2186
16725	2008
16730	2174
16735	2104
16740	1994
16745	2080
16750	2184
16755	2266
16760	2290
16765	2494
16770	2536
16775	2538
16780	2313
16785	2392
16790	2326
16795	2170
16800	2224
16805	2176
16810	2230
16815	2212
16820	2034
16825	1885
16830	1864
16835	1788
16840	1842
16845	1914
16850	1837
16855	1860
16860	1900
16865	1836
16870	1842
16875	1902
16880	1846
16885	1844
16890	1862
16895	1922
16900	1814
16905	1848
16910	1678
16915	1706
16920	1646
16925	1674
16930	1720
16935	1818
16940	1668
16945	1658
16950	1634
16955	1472
16960	1522
16965	1542
16970	1414
16975	1312
16980	1462
16985	1503
16990	1518
16995	1534
17000	1634
17005	1682
17010	1768
17015	1870
17020	2064
17025	2114
17030	2052
17035	2026
17040	2158
17045	2234
17050	2240
17055	2224
17060	2356
17065	2338
17070	2384
17075	2380
17080	2542
17085	2454
17090	2534
17095	2602
17100	2716
17105	2695
17110	2452
17115	2380
17120	2474
17125	2362
17130	2446
17135	2514
17140	2424
17145	2434
17150	2470
17155	2411
17160	2386
17165	2436
17170	2479
17175	2596
17180	2419
17185	2446
17190	2354
17195	2356
17200	2388
17205	2430
17210	2506
17215	2387
17220	2516
17225	2752
17230	2612
17235	2648
17240	2674
17245	2628
17250	2654
17255	2874
17260	2848
17265	2952
17270	3296
17275	3598
17280	3631
17285	3610
17290	3422
17295	3408
17300	3454
17305	3399
17310	3648
17315	3716
17320	3690
17325	3638
17330	3840
17335	3994
17340	3847
17345	4090
17350	4222
17355	3830
17360	3760
17365	3680
17370	3698
17375	3698
17380	3714
17385	3811
17390	3849
17395	3546
17400	3310
17405	3269
17410	3278
17415	3389
17420	3533
17425	3620
17430	3726
17435	3644
17440	3783
17445	3726
17450	3768
17455	3645
17460	3410
17465	3580
17470	3578
17475	3646
17480	3476
17485	3596
17490	3462
17495	3501
17500	3557
17505	3726
17510	3746
17515	3681
17520	3862
17525	3620
17530	3501
17535	3394
17540	3484
17545	3486
17550	3354
17555	3410
17560	3456
17565	3388
17570	3441
17575	3742
17580	3456
17585	3582
17590	3448
17595	3548
17600	3797
17605	3597
17610	3658
17615	3662
17620	3490
17625	3656
17630	3980
17635	3914
17640	3798
17645	3646
17650	3951
17655	3823
17660	3826
17665	4096
17670	4008
17675	3850
17680	3868
17685	3636
17690	3569
17695	3679
17700	3714
17705	3794
17710	4061
17715	4174
17720	4038
17725	3999
17730	3872
17735	3972
17740	3978
17745	3811
17750	3742
17755	3808
17760	3924
17765	3853
17770	3706
17775	3592
17780	3489
17785	3533
17790	3560
17795	3516
17800	3556
17805	3396
17810	3621
17815	3711
17820	3840
17825	3544
17830	3759
17835	3593
17840	3657
17845	3928
17850	3828
17855	3701
17860	3625
17865	3606
17870	3788
17875	3694
17880	3634
17885	3659
17890	3719
17895	3720
17900	3467
17905	3358
17910	3415
17915	3427
17920	3358
17925	3269
17930	3156
17935	3322
17940	3168
17945	3020
17950	2890
17955	3056
17960	3043
17965	2992
17970	2776
17975	2720
17980	2566
17985	2294
17990	2370
17995	2345
18000	2346
18005	2266
18010	2306
18015	2244
18020	2380
18025	2481
18030	2474
18035	2539
18040	2540
18045	2542
18050	2602
18055	2733
18060	2615
18065	2724
18070	2540
18075	2432
18080	2342
18085	2242
18090	2276
18095	2356
18100	2252
18105	2135
18110	1979
18115	2038
18120	1876
18125	1902
18130	1820
18135	1839
18140	1756
18145	1859
18150	2022
18155	2060
18160	2188
18165	2074
18170	2128
18175	2356
18180	2340
18185	2464
18190	2356
18195	2468
18200	2514
18205	2366
18210	2252
18215	2248
18220	2056
18225	1996
18230	1904
18235	1952
18240	1988
18245	1844
18250	1868
18255	1800
18260	1738
18265	1762
18270	1724
18275	1885
18280	1927
18285	1986
18290	1930
18295	2046
18300	2106
18305	1982
18310	1878
18315	1850
18320	1794
18325	1816
18330	1796
18335	1834
18340	1862
18345	1842
18350	1902
18355	2018
18360	2138
18365	2308
18370	2322
18375	2440
18380	2439
18385	2352
18390	2360
18395	2378
18400	2216
18405	2186
18410	2206
18415	2288
18420	2226
18425	2418
18430	2552
18435	2694
18440	2632
18445	2662
18450	2526
18455	2509
18460	2626
18465	2614
18470	2784
18475	2768
18480	2880
18485	2899
18490	2993
18495	2940
18500	3040
18505	2694
18510	2582
18515	2608
18520	2340
18525	2184
18530	2310
18535	2162
18540	2242
18545	2173
18550	2220
18555	2295
18560	2096
18565	2040
18570	1856
18575	1860
18580	1824
18585	1706
18590	1680
18595	1606
18600	1704
18605	1752
18610	1722
18615	1842
18620	1770
18625	1588
18630	1588
18635	1646
18640	1698
18645	1672
18650	1616
18655	1530
18660	1498
18665	1434
18670	1632
18675	1488
18680	1660
18685	1692
18690	1670
18695	1750
18700	1828
18705	1952
18710	1998
18715	1886
18720	1834
18725	1889
18730	1856
18735	1808
18740	1648
18745	1622
18750	1550
18755	1684
18760	1654
18765	1774
18770	1768
18775	1760
18780	1610
18785	1546
18790	1448
18795	1522
18800	1546
18805	1504
18810	1466
18815	1340
18820	1368
18825	1420
18830	1258
18835	1118
18840	1060
18845	1170
18850	1264
18855	1248
18860	1284
18865	1173
18870	1146
18875	1104
18880	1018
18885	1010
18890	986
18895	984
18900	946
18905	926
18910	854
18915	882
18920	938
18925	1012
18930	942
18935	1052
18940	1034
18945	1070
18950	1138
18955	1196
18960	1010
18965	1050
18970	1022
18975	980
18980	920
18985	934
18990	860
18995	956
19000	1048
19005	1006
19010	908
19015	970
19020	1010
19025	1010
19030	1012
19035	900
19040	934
19045	902
19050	958
19055	922
19060	906
19065	908
19070	891
19075	900
19080	906
19085	1018
19090	1044
19095	1114
19100	1160
19105	1096
19110	1078
19115	1113
19120	1170
19125	1046
19130	1112
19135	1100
19140	1094
19145	1044
19150	1266
19155	1324
19160	1360
19165	1316
19170	1348
19175	1186
19180	1272
19185	1136
19190	1110
19195	998
19200	1056
19205	956
19210	1040
19215	1018
19220	1020
19225	986
19230	1042
19235	1030
19240	994
19245	1116
19250	1118
19255	1032
19260	996
19265	1120
19270	1118
19275	1114
19280	1068
19285	1048
19290	1094
19295	1152
19300	1116
19305	1032
19310	1024
19315	1040
19320	1092
19325	1066
19330	880
19335	810
19340	776
19345	760
19350	776
19355	804
19360	848
19365	776
19370	712
19375	772
19380	924
19385	840
19390	796
19395	892
19400	900
19405	906
19410	868
19415	812
19420	746
19425	750
19430	766
19435	846
19440	824
19445	832
19450	782
19455	802
19460	768
19465	758
19470	752
19475	744
19480	740
19485	802
19490	938
19495	1010
19500	1090
19505	1106
19510	1160
19515	1260
19520	1236
19525	1280
19530	1386
19535	1536
19540	1690
19545	1738
19550	1860
19555	1970
19560	1966
19565	1866
19570	1712
19575	1737
19580	1676
19585	1670
19590	1662
19595	1476
19600	1314
19605	1346
19610	1264
19615	1172
19620	1313
19625	1194
19630	1232
19635	1232
19640	1208
19645	1204
19650	1194
19655	1234
19660	1302
19665	1112
19670	1280
19675	1362
19680	1215
19685	1068
19690	1094
19695	1120
19700	1216
19705	1228
19710	1248
19715	1296
19720	1282
19725	1228
19730	1132
19735	1142
19740	1200
19745	1204
19750	1216
19755	1214
19760	1282
19765	1252
19770	1269
19775	1256
19780	1106
19785	1202
19790	1118
19795	1140
19800	1074
19805	1072
19810	1140
19815	1168
19820	1216
19825	1178
19830	1278
19835	1172
19840	1172
19845	1242
19850	1478
19855	1396
19860	1594
19865	1694
19870	1724
19875	1792
19880	1858
19885	1854
19890	1942
19895	1940
19900	2022
19905	2094
19910	1860
19915	1972
19920	1898
19925	2172
19930	2168
19935	2244
19940	2126
19945	2284
19950	2356
19955	2474
19960	2432
19965	2656
19970	2782
19975	2796
19980	2709
19985	2720
19990	2633
19995	2594
20000	2798
20005	2712
20010	2528
20015	2526
20020	2469
20025	2562
20030	2622
20035	2502
20040	2534
20045	2334
20050	2320
20055	2371
20060	2174
20065	2279
20070	2278
20075	2200
20080	2348
20085	2396
20090	2385
20095	2250
20100	2336
20105	2245
20110	2460
20115	2552
20120	2708
20125	2735
20130	2757
20135	2742
20140	2538
20145	2538
20150	2536
20155	2446
20160	2532
20165	2746
20170	2526
20175	2582
20180	2616
20185	2631
20190	2601
20195	2708
20200	2711
20205	2719
20210	2686
20215	2826
20220	2870
20225	3038
20230	3018
20235	2980
20240	3038
20245	3122
20250	3115
20255	3014
20260	3020
20265	2852
20270	2838
20275	2924
20280	2894
20285	2772
20290	2946
20295	2918
20300	2880
20305	2602
20310	2755
20315	2658
20320	2569
20325	2415
20330	2496
20335	2488
20340	2238
20345	2380
20350	2345
20355	2163
20360	2218
20365	2314
20370	2378
20375	2404
20380	2384
20385	2260
20390	2287
20395	2264
20400	2282
20405	2270
20410	2366
20415	2352
20420	2346
20425	2414
20430	2194
20435	2204
20440	2226
20445	2270
20450	2232
20455	2228
20460	2236
20465	2341
20470	2482
20475	2654
20480	2626
20485	2581
20490	2648
20495	2846
20500	2878
20505	3016
20510	2909
20515	2924
20520	2947
20525	2899
20530	2948
20535	2732
20540	2864
20545	2806
20550	2774
20555	2798
20560	2674
20565	2771
20570	2736
20575	2641
20580	2696
20585	2630
20590	2676
20595	2614
20600	2621
20605	2444
20610	2456
20615	2290
20620	2088
20625	2216
20630	2233
20635	2314
20640	2198
20645	2210
20650	2272
20655	2132
20660	2314
20665	2352
20670	2383
20675	2324
20680	2458
20685	2462
20690	2486
20695	2342
20700	1988
20705	1916
20710	1772
20715	1876
20720	1808
20725	1804
20730	1727
20735	1868
20740	1991
20745	2052
20750	2135
20755	2096
20760	2002
20765	2087
20770	2158
20775	2300
20780	2434
20785	2624
20790	2594
20795	2464
20800	2614
20805	2434
20810	2344
20815	2212
20820	2386
20825	2297
20830	2372
20835	2484
20840	2472
20845	2472
20850	2486
20855	2522
20860	2536
20865	2544
20870	2464
20875	2432
20880	2480
20885	2670
20890	2586
20895	2474
20900	2458
20905	2362
20910	2614
20915	2598
20920	2722
20925	2697
20930	2556
20935	2466
20940	2588
20945	2733
20950	2556
20955	2477
20960	2608
20965	2525
20970	2409
20975	2402
20980	2404
20985	2374
20990	2564
20995	2698
21000	2880
21005	2850
21010	2678
21015	2685
21020	2757
21025	2609
21030	2512
21035	2546
21040	2592
21045	2590
21050	2406
21055	2334
21060	2292
21065	2266
21070	2286
21075	2306
21080	2370
21085	2358
21090	2422
21095	2580
21100	2543
21105	2514
21110	2470
21115	2414
21120	2516
21125	2410
21130	2510
21135	2555
21140	2386
21145	2214
21150	2181
21155	2174
21160	2282
21165	2284
21170	2392
21175	2328
21180	2328
21185	2338
21190	2368
21195	2390
21200	2290
21205	2266
21210	2206
21215	2084
21220	2098
21225	1984
21230	1874
21235	1850
21240	1916
21245	1890
21250	1804
21255	1822
21260	1810
21265	1682
21270	1662
21275	1520
21280	1452
21285	1383
21290	1348
21295	1152
21300	1124
21305	1204
21310	1240
21315	1286
21320	1368
21325	1308
21330	1380
21335	1570
21340	1500
21345	1462
21350	1484
21355	1472
21360	1524
21365	1308
21370	1114
21375	1146
21380	1104
21385	1150
21390	1054
21395	1106
21400	1119
21405	1196
21410	1304
21415	1142
21420	1198
21425	1132
21430	1212
21435	1234
21440	1256
21445	1294
21450	1140
21455	1048
21460	1100
21465	1166
21470	1212
21475	1094
21480	1072
21485	1188
21490	1102
21495	1100
21500	1138
21505	1112
21510	1044
21515	1134
21520	1052
21525	1038
21530	986
21535	986
21540	1036
21545	968
21550	932
21555	842
21560	976
21565	914
21570	890
21575	864
21580	872
21585	948
21590	848
21595	780
21600	766
21605	762
21610	740
21615	730
21620	768
21625	816
21630	828
21635	750
21640	808
21645	804
21650	716
21655	758
21660	724
21665	728
21670	782
21675	866
21680	934
21685	896
21690	1014
21695	1112
21700	1082
21705	1110
21710	1140
21715	1094
21720	1026
21725	1156
21730	1160
21735	1156
21740	1210
21745	1188
21750	1228
21755	1196
21760	970
21765	818
21770	882
21775	944
21780	832
21785	874
21790	988
21795	960
21800	900
21805	824
21810	790
21815	796
21820	788
21825	818
21830	786
21835	648
21840	676
21845	674
21850	658
21855	666
21860	612
21865	626
21870	606
21875	554
21880	582
21885	576
21890	530
21895	464
21900	476
21905	474
21910	464
21915	538
21920	490
21925	538
21930	596
21935	532
21940	598
21945	544
21950	592
21955	586
21960	546
21965	522
21970	484
21975	464
21980	488
21985	466
21990	456
21995	408
22000	352
22005	364
22010	300
22015	228
22020	236
22025	198
22030	234
22035	232
22040	198
22045	158
22050	132
22055	128
22060	150
22065	102
22070	108
22075	96
22080	74
22085	50
22090	74
22095	48
22100	40
22105	44
22110	54
22115	58
22120	58
22125	44
22130	20
22135	6


==> Data/run5.csv <==
x a
505	10872
510	10314
515	10229
520	9921
525	10001
530	9721
535	9329
540	9146
545	9299
550	9150
555	9109
560	8929
565	8673
570	8638
575	8493
580	8430
585	8806
590	8482
595	8527
600	8372
605	8369
610	8091
615	8219
620	8031
625	7891
630	8400
635	8426
640	8197
645	8122
650	7954
655	7927
660	7973
665	8303
670	8012
675	7837
680	7876
685	7653
690	7037
695	7177
700	7325
705	7574
710	7304
715	7610
720	7505
725	7349
730	7184
735	7287
740	7605
745	7449
750	7242
755	7102
760	7134
765	7192
770	7096
775	6945
780	6705
785	6910
790	6909
795	6911
800	7214
805	7288
810	7107
815	7200
820	7104
825	6951
830	6567
835	6340
840	6342
845	6362
850	6322
855	6300
860	6444
865	6114
870	6092
875	6084
880	6230
885	6354
890	6227
895	5996
900	5942
905	5858
910	6121
915	6267
920	6427
925	6379
930	6348
935	6587
940	6826
945	6700
950	6737
955	6599
960	6404
965	5827
970	5738
975	5567
980	5624
985	5772
990	6073
995	5904
1000	5697
1005	5531
1010	5356
1015	5217
1020	5118
1025	5245
1030	4931
1035	4741
1040	4660
1045	4657
1050	4460
1055	4488
1060	4450
1065	4696
1070	4363
1075	4095
1080	4126
1085	3854
1090	3718
1095	3370
1100	3392
1105	3210
1110	2911
1115	3085
1120	3248
1125	3500
1130	3454
1135	3528
1140	3541
1145	3520
1150	3516
1155	3374
1160	3416
1165	3562
1170	3642
1175	3530
1180	3238
1185	3340
1190	3167
1195	3260
1200	3271
1205	3194
1210	3262
1215	3035
1220	3166
1225	3290
1230	3401
1235	3378
1240	3088
1245	3028
1250	3066
1255	2824
1260	2760
1265	2788
1270	3030
1275	3001
1280	2960
1285	3094
1290	2938
1295	2972
1300	2867
1305	2752
1310	2899
1315	2970
1320	3046
1325	2736
1330	2750
1335	2750
1340	2654
1345	2696
1350	2640
1355	2718
1360	2572
1365	2531
1370	2498
1375	2542
1380	2425
1385	2490
1390	2544
1395	2432
1400	2356
1405	2572
1410	2434
1415	2483
1420	2393
1425	2492
1430	2557
1435	2572
1440	2674
1445	2777
1450	2871
1455	2826
1460	2902
1465	2932
1470	2998
1475	3003
1480	3053
1485	3113
1490	3044
1495	3137
1500	3332
1505	3379
1510	3384
1515	3562
1520	3672
1525	3461
1530	3440
1535	3604
1540	3340
1545	3136
1550	3005
1555	3069
1560	2998
1565	2932
1570	3034
1575	2858
1580	2818
1585	2614
1590	2550
1595	2674
1600	2804
1605	2581
1610	2460
1615	2584
1620	2226
1625	2218
1630	2252
1635	2346
1640	2352
1645	2440
1650	2458
1655	2442
1660	2492
1665	2677
1670	2846
1675	2938
1680	2842
1685	2710
1690	2612
1695	2664
1700	2524
1705	2578
1710	2590
1715	2710
1720	2622
1725	2754
1730	2801
1735	2692
1740	2797
1745	2582
1750	2658
1755	2756
1760	2864
1765	2676
1770	2910
1775	2902
1780	2922
1785	3214
1790	3194
1795	3258
1800	3234
1805	3358
1810	3246
1815	3087
1820	3104
1825	3234
1830	3245
1835	3322
1840	3244
1845	3013
1850	2938
1855	2992
1860	2940
1865	2914
1870	2822
1875	2936
1880	2802
1885	2754
1890	2720
1895	2740
1900	2536
1905	2688
1910	2607
1915	2654
1920	2564
1925	2686
1930	2610
1935	2655
1940	2592
1945	2666
1950	2649
1955	2718
1960	2584
1965	2708
1970	2638
1975	2693
1980	2558
1985	2606
1990	2732
1995	2748
2000	2614
2005	2462
2010	2392
2015	2477
2020	2432
2025	2318
2030	2472
2035	2440
2040	2384
2045	2518
2050	2492
2055	2501
2060	2237
2065	2202
2070	2258
2075	2242
2080	2355
2085	2508
2090	2402
2095	2576
2100	2453
2105	2429
2110	2411
2115	2378
2120	2342
2125	2566
2130	2574
2135	2612
2140	2698
2145	2754
2150	2797
2155	2654
2160	2394
2165	2454
2170	2455
2175	2563
2180	2545
2185	2478
2190	2623
2195	2660
2200	2788
2205	2869
2210	2850
2215	3036
2220	3100
2225	3320
2230	3156
2235	3445
2240	3648
2245	3695
2250	3734
2255	3886
2260	3767
2265	3900
2270	3853
2275	3970
2280	4116
2285	4090
2290	4097
2295	4126
2300	4202
2305	4168
2310	4121
2315	4188
2320	4066
2325	4007
2330	4015
2335	3861
2340	3909
2345	3960
2350	4158
2355	4448
2360	4390
2365	4104
2370	4280
2375	4433
2380	4343
2385	4074
2390	4021
2395	4097
2400	4137
2405	4186
2410	4433
2415	4572
2420	4793
2425	4482
2430	4332
2435	4283
2440	4207
2445	4398
2450	4350
2455	4347
2460	4326
2465	4242
2470	4177
2475	4108
2480	4192
2485	4328
2490	4358
2495	4219
2500	4216
2505	4284
2510	4449
2515	4585
2520	4460
2525	4405
2530	4356
2535	4130
2540	4276
2545	4097
2550	4136
2555	4053
2560	4088
2565	4180
2570	4086
2575	3832
2580	3934
2585	3950
2590	3991
2595	3826
2600	3986
2605	3876
2610	3800
2615	4077
2620	4469
2625	4501
2630	4348
2635	4156
2640	4040
2645	4040
2650	4066
2655	4091
2660	4038
2665	4021
2670	3802
2675	3817
2680	3940
2685	3940
2690	4082
2695	4057
2700	4046
2705	4376
2710	4368
2715	4302
2720	4358
2725	4409
2730	4380
2735	4255
2740	4332
2745	4422
2750	4484
2755	4638
2760	4381
2765	4619
2770	4510
2775	4226
2780	4234
2785	4280
2790	4123
2795	3940
2800	3570
2805	3754
2810	3742
2815	3816
2820	3774
2825	3732
2830	3704
2835	3807
2840	3938
2845	3801
2850	3549
2855	3434
2860	3480
2865	3412
2870	3458
2875	3345
2880	3842
2885	3930
2890	3868
2895	3819
2900	3806
2905	3843
2910	3700
2915	3598
2920	3604
2925	3534
2930	3724
2935	3594
2940	3808
2945	3800
2950	3680
2955	4058
2960	4208
2965	4114
2970	4058
2975	4056
2980	4023
2985	3986
2990	4136
2995	4061
3000	3908
3005	3926
3010	3750
3015	3990
3020	4382
3025	4276
3030	4260
3035	4492
3040	4285
3045	4232
3050	4138
3055	4214
3060	4179
3065	4147
3070	3918
3075	3612
3080	3588
3085	3514
3090	3503
3095	3413
3100	3436
3105	3344
3110	3306
3115	3452
3120	3512
3125	3552
3130	3300
3135	3142
3140	3258
3145	3216
3150	3192
3155	3200
3160	3226
3165	3179
3170	3314
3175	3010
3180	2812
3185	2912
3190	2748
3195	2554
3200	2654
3205	2714
3210	2810
3215	2830
3220	2818
3225	2890
3230	2536
3235	2414
3240	2348
3245	2349
3250	2414
3255	2472
3260	2558
3265	2674
3270	2548
3275	2450
3280	2440
3285	2360
3290	2408
3295	2554
3300	2464
3305	2170
3310	2278
3315	2220
3320	1968
3325	1888
3330	2030
3335	2018
3340	2076
3345	2170
3350	2314
3355	2269
3360	2206
3365	2186
3370	2060
3375	2232
3380	2232
3385	2176
3390	2222
3395	2340
3400	2288
3405	2324
3410	2504
3415	2478
3420	2488
3425	2516
3430	2312
3435	2300
3440	2244
3445	2152
3450	1982
3455	1938
3460	1892
3465	1960
3470	2066
3475	2226
3480	2172
3485	2330
3490	2126
3495	2004
3500	1954
3505	2038
3510	2014
3515	1878
3520	1942
3525	1874
3530	1796
3535	1690
3540	1634
3545	1692
3550	1592
3555	1564
3560	1600
3565	1582
3570	1584
3575	1668
3580	1750
3585	1712
3590	1780
3595	1836
3600	1893
3605	1732
3610	1780
3615	1753
3620	1920
3625	1884
3630	1797
3635	1812
3640	1762
3645	1758
3650	1856
3655	1990
3660	1846
3665	1972
3670	1926
3675	1687
3680	1580
3685	1678
3690	1762
3695	1754
3700	1608
3705	1454
3710	1330
3715	1372
3720	1260
3725	1288
3730	1358
3735	1390
3740	1518
3745	1390
3750	1218
3755	1202
3760	1228
3765	1120
3770	1148
3775	1254
3780	1292
3785	1200
3790	1176
3795	1086
3800	1042
3805	1270
3810	1336
3815	1314
3820	1264
3825	1310
3830	1258
3835	1276
3840	1284
3845	1214
3850	1244
3855	1066
3860	1002
3865	1022
3870	1060
3875	1132
3880	1220
3885	1318
3890	1376
3895	1276
3900	1346
3905	1294
3910	1364
3915	1416
3920	1360
3925	1326
3930	1240
3935	1202
3940	1306
3945	1358
3950	1322
3955	1384
3960	1318
3965	1204
3970	1242
3975	1288
3980	1316
3985	1404
3990	1478
3995	1582
4000	1528
4005	1470
4010	1454
4015	1412
4020	1290
4025	1316
4030	1264
4035	1060
4040	960
4045	860
4050	782
4055	806
4060	702
4065	604
4070	668
4075	746
4080	804
4085	664
4090	630
4095	506
4100	514
4105	528
4110	566
4115	740
4120	770
4125	834
4130	798
4135	872
4140	938
4145	984
4150	912
4155	910
4160	840
4165	764
4170	690
4175	693
4180	684
4185	680
4190	616
4195	538
4200	547
4205	530
4210	572
4215	584
4220	530
4225	452
4230	490
4235	422
4240	490
4245	458
4250	592
4255	570
4260	592
4265	612
4270	636
4275	622
4280	738
4285	722
4290	690
4295	490
4300	564
4305	538
4310	594
4315	564
4320	580
4325	488
4330	478
4335	412
4340	492
4345	448
4350	572
4355	490
4360	546
4365	550
4370	600
4375	649
4380	608
4385	698
4390	606
4395	554
4400	582
4405	654
4410	612
4415	572
4420	606
4425	518
4430	518
4435	556
4440	510
4445	472
4450	406
4455	386
4460	340
4465	362
4470	358
4475	286
4480	324
4485	286
4490	304
4495	296
4500	260
4505	256
4510	264
4515	226
4520	218
4525	284
4530	302
4535	342
4540	382
4545	428
4550	378
4555	332
4560	300
4565	322
4570	278
4575	270
4580	294
4585	356
4590	310
4595	224
4600	278
4605	312
4610	306
4615	322
4620	294
4625	308
4630	296
4635	272
4640	244
4645	296
4650	354
4655	376
4660	390
4665	374
4670	360
4675	366
4680	292
4685	340
4690	380
4695	372
4700	370
4705	380
4710	390
4715	374
4720	326
4725	340
4730	296
4735	228
4740	270
4745	264
4750	220
4755	234
4760	256
4765	308
4770	294
4775	358
4780	386
4785	326
4790	299
4795	384
4800	388
4805	368
4810	332
4815	434
4820	514
4825	506
4830	566
4835	478
4840	458
4845	486
4850	542
4855	524
4860	502
4865	558
4870	600
4875	610
4880	718
4885	690
4890	666
4895	536
4900	612
4905	530
4910	532
4915	526
4920	484
4925	548
4930	576
4935	602
4940	620
4945	550
4950	548
4955	562
4960	598
4965	652
4970	674
4975	660
4980	670
4985	720
4990	748
4995	798
5000	778
5005	786
5010	748
5015	802
5020	732
5025	766
5030	744
5035	746
5040	730
5045	762
5050	772
5055	900
5060	892
5065	914
5070	1004
5075	924
5080	972
5085	858
5090	838
5095	790
5100	752
5105	684
5110	650
5115	700
5120	696
5125	678
5130	742
5135	900
5140	922
5145	970
5150	876
5155	880
5160	896
5165	844
5170	868
5175	990
5180	854
5185	830
5190	788
5195	830
5200	824
5205	932
5210	888
5215	968
5220	940
5225	874
5230	834
5235	924
5240	1044
5245	1088
5250	1070
5255	1218
5260	1448
5265	1530
5270	1472
5275	1389
5280	1329
5285	1296
5290	1312
5295	1252
5300	1306
5305	1326
5310	1352
5315	1312
5320	1304
5325	1372
5330	1298
5335	1234
5340	1248
5345	1314
5350	1366
5355	1536
5360	1554
5365	1468
5370	1494
5375	1378
5380	1468
5385	1478
5390	1400
5395	1554
5400	1502
5405	1390
5410	1506
5415	1564
5420	1476
5425	1426
5430	1416
5435	1428
5440	1464
5445	1366
5450	1366
5455	1330
5460	1456
5465	1298
5470	1524
5475	1330
5480	1296
5485	1391
5490	1304
5495	1336
5500	1484
5505	1496
5510	1716
5515	1772
5520	1740
5525	1802
5530	1832
5535	1822
5540	1772
5545	1698
5550	1768
5555	1716
5560	1808
5565	1925
5570	2240
5575	2277
5580	2271
5585	2282
5590	2281
5595	2248
5600	2362
5605	2194
5610	2245
5615	2126
5620	2174
5625	2066
5630	2094
5635	2006
5640	2060
5645	1994
5650	2096
5655	2030
5660	1954
5665	1924
5670	2034
5675	2146
5680	2182
5685	1928
5690	1838
5695	2014
5700	2103
5705	2050
5710	2032
5715	1986
5720	2042
5725	1950
5730	1972
5735	1878
5740	1844
5745	1980
5750	1988
5755	2060
5760	2048
5765	1984
5770	2001
5775	2066
5780	2046
5785	2138
5790	2140
5795	2348
5800	2287
5805	2398
5810	2270
5815	2276
5820	2206
5825	2008
5830	2010
5835	2107
5840	2272
5845	2252
5850	2458
5855	2470
5860	2352
5865	2322
5870	2418
5875	2300
5880	2468
5885	2564
5890	2589
5895	2534
5900	2618
5905	2882
5910	2760
5915	2652
5920	2660
5925	2730
5930	2569
5935	2576
5940	2778
5945	2592
5950	2849
5955	3036
5960	2945
5965	2810
5970	2640
5975	2766
5980	2813
5985	2869
5990	3020
5995	2990
6000	3169
6005	3402
6010	3290
6015	3197
6020	3128
6025	3196
6030	3210
6035	3182
6040	3354
6045	3184
6050	3364
6055	3252
6060	3468
6065	3526
6070	3282
6075	3275
6080	3500
6085	3624
6090	3616
6095	3432
6100	3320
6105	3579
6110	3654
6115	3350
6120	3221
6125	3364
6130	3174
6135	3216
6140	3100
6145	3298
6150	3048
6155	3128
6160	3026
6165	3012
6170	3292
6175	3225
6180	2992
6185	2748
6190	2570
6195	2510
6200	2522
6205	2734
6210	2808
6215	2736
6220	2560
6225	2900
6230	2773
6235	2560
6240	2636
6245	2608
6250	2610
6255	2314
6260	2266
6265	2276
6270	2320
6275	2386
6280	2374
6285	2128
6290	2140
6295	2012
6300	1977
6305	2044
6310	1822
6315	1838
6320	1965
6325	2026
6330	2068
6335	2112
6340	2116
6345	1970
6350	2209
6355	2122
6360	2156
6365	2252
6370	2082
6375	2034
6380	2072
6385	2144
6390	2194
6395	2242
6400	2160
6405	2260
6410	1958
6415	2046
6420	2033
6425	2010
6430	2170
6435	2215
6440	2388
6445	2279
6450	2280
6455	2206
6460	2196
6465	2180
6470	2106
6475	2120
6480	1967
6485	1974
6490	1982
6495	1932
6500	1951
6505	1830
6510	2036
6515	2096
6520	1962
6525	1912
6530	1926
6535	1946
6540	2035
6545	2058
6550	2078
6555	2164
6560	2182
6565	2114
6570	2178
6575	2066
6580	1946
6585	1910
6590	2044
6595	1942
6600	1906
6605	1827
6610	1648
6615	1554
6620	1616
6625	1572
6630	1490
6635	1475
6640	1420
6645	1338
6650	1184
6655	1120
6660	1200
6665	1275
6670	1292
6675	1168
6680	1148
6685	1054
6690	1080
6695	1054
6700	1118
6705	1084
6710	975
6715	960
6720	940
6725	766
6730	994
6735	900
6740	876
6745	852
6750	906
6755	850
6760	810
6765	814
6770	824
6775	872
6780	1030
6785	1042
6790	1029
6795	1016
6800	924
6805	1008
6810	1090
6815	1176
6820	1136
6825	1158
6830	1112
6835	1116
6840	1204
6845	1156
6850	1156
6855	1213
6860	1226
6865	1138
6870	1124
6875	1120
6880	1148
6885	994
6890	994
6895	928
6900	934
6905	1114
6910	1100
6915	1198
6920	1120
6925	1114
6930	1234
6935	1278
6940	1352
6945	1554
6950	1608
6955	1668
6960	1622
6965	1728
6970	1800
6975	1856
6980	1874
6985	1886
6990	1773
6995	1734
7000	1782
7005	1810
7010	1736
7015	1768
7020	1564
7025	1536
7030	1560
7035	1484
7040	1468
7045	1548
7050	1672
7055	1786
7060	1830
7065	1898
7070	1884
7075	1780
7080	1784
7085	1654
7090	1684
7095	1594
7100	1698
7105	1738
7110	1674
7115	1638
7120	1646
7125	1556
7130	1462
7135	1416
7140	1354
7145	1384
7150	1354
7155	1432
7160	1502
7165	1482
7170	1460
7175	1574
7180	1510
7185	1566
7190	1564
7195	1548
7200	1324
7205	1246
7210	1429
7215	1482
7220	1412
7225	1422
7230	1444
7235	1428
7240	1476
7245	1468
7250	1502
7255	1374
7260	1418
7265	1414
7270	1468
7275	1492
7280	1442
7285	1406
7290	1444
7295	1334
7300	1414
7305	1488
7310	1514
7315	1489
7320	1554
7325	1624
7330	1790
7335	1654
7340	1628
7345	1500
7350	1538
7355	1628
7360	1548
7365	1468
7370	1532
7375	1576
7380	1468
7385	1434
7390	1358
7395	1398
7400	1500
7405	1576
7410	1804
7415	1833
7420	1752
7425	1820
7430	1799
7435	1900
7440	1874
7445	1762
7450	1722
7455	1684
7460	1630
7465	1550
7470	1580
7475	1497
7480	1472
7485	1482
7490	1540
7495	1544
7500	1534
7505	1642
7510	1438
7515	1366
7520	1405
7525	1414
7530	1384
7535	1468
7540	1452
7545	1508
7550	1574
7555	1500
7560	1702
7565	1614
7570	1624
7575	1650
7580	1650
7585	1708
7590	1726
7595	1794
7600	2020
7605	2046
7610	2060
7615	2106
7620	2178
7625	2158
7630	1996
7635	2037
7640	2074
7645	1944
7650	2066
7655	2064
7660	2188
7665	2084
7670	2098
7675	2060
7680	1918
7685	1840
7690	1748
7695	1708
7700	1750
7705	1842
7710	1822
7715	1744
7720	1634
7725	1681
7730	1724
7735	1553
7740	1398
7745	1468
7750	1508
7755	1398
7760	1470
7765	1486
7770	1428
7775	1430
7780	1546
7785	1468
7790	1454
7795	1524
7800	1530
7805	1488
7810	1508
7815	1430
7820	1374
7825	1414
7830	1342
7835	1202
7840	1250
7845	1270
7850	1130
7855	1137
7860	1058
7865	1116
7870	1246
7875	1148
7880	1190
7885	1118
7890	1114
7895	1116
7900	1136
7905	996
7910	984
7915	1038
7920	1022
7925	1086
7930	1060
7935	1020
7940	950
7945	902
7950	880
7955	1016
7960	946
7965	1010
7970	1064
7975	1146
7980	1122
7985	1142
7990	1124
7995	1082
8000	1120
8005	1098
8010	1064
8015	1224
8020	1268
8025	1356
8030	1384
8035	1486
8040	1408
8045	1404
8050	1550
8055	1506
8060	1490
8065	1495
8070	1538
8075	1544
8080	1682
8085	1674
8090	1694
8095	1817
8100	1999
8105	2130
8110	1996
8115	2110
8120	2172
8125	2158
8130	2089
8135	1958
8140	1918
8145	1926
8150	1942
8155	1976
8160	1872
8165	1962
8170	2006
8175	2004
8180	2010
8185	2150
8190	2106
8195	2318
8200	2330
8205	2178
8210	2228
8215	2002
8220	2014
8225	1950
8230	1902
8235	1958
8240	2018
8245	1934
8250	1966
8255	1916
8260	1884
8265	1834
8270	1776
8275	1696
8280	1908
8285	2016
8290	2064
8295	2195
8300	2166
8305	2210
8310	2172
8315	2188
8320	2120
8325	1936
8330	1980
8335	1912
8340	2052
8345	2044
8350	2038
8355	1904
8360	1912
8365	1844
8370	1824
8375	1758
8380	1668
8385	1604
8390	1612
8395	1680
8400	1594
8405	1518
8410	1334
8415	1248
8420	1296
8425	1386
8430	1396
8435	1514
8440	1618
8445	1584
8450	1666
8455	1628
8460	1666
8465	1648
8470	1606
8475	1714
8480	1788
8485	1758
8490	1766
8495	1684
8500	1682
8505	1776
8510	1736
8515	1735
8520	1780
8525	2002
8530	1942
8535	1808
8540	1940
8545	1690
8550	1578
8555	1678
8560	1724
8565	1826
8570	1782
8575	1856
8580	1864
8585	1870
8590	1870
8595	1922
8600	1991
8605	2076
8610	2206
8615	2156
8620	2082
8625	2180
8630	2390
8635	2450
8640	2386
8645	2242
8650	2306
8655	2240
8660	2492
8665	2484
8670	2574
8675	2610
8680	2528
8685	2524
8690	2272
8695	2292
8700	2220
8705	2156
8710	2180
8715	2187
8720	2091
8725	1978
8730	1922
8735	1734
8740	1694
8745	1656
8750	1514
8755	1390
8760	1350
8765	1418
8770	1417
8775	1456
8780	1596
8785	1670
8790	1796
8795	1766
8800	1876
8805	1952
8810	1919
8815	1866
8820	1860
8825	1792
8830	1860
8835	1846
8840	1836
8845	1816
8850	1882
8855	1958
8860	2018
8865	2062
8870	2184
8875	2296
8880	2150
8885	2130
8890	2292
8895	2374
8900	2252
8905	2188
8910	2214
8915	2100
8920	2088
8925	1838
8930	1624
8935	1694
8940	1666
8945	1828
8950	1744
8955	1726
8960	1702
8965	1596
8970	1514
8975	1362
8980	1602
8985	1630
8990	1642
8995	1554
9000	1506
9005	1574
9010	1542
9015	1640
9020	1490
9025	1456
9030	1546
9035	1454
9040	1460
9045	1480
9050	1207
9055	1156
9060	1152
9065	1176
9070	1148
9075	1142
9080	1128
9085	1020
9090	1046
9095	1108
9100	1162
9105	1110
9110	908
9115	968
9120	904
9125	988
9130	986
9135	1040
9140	914
9145	1000
9150	810
9155	880
9160	882
9165	870
9170	772
9175	774
9180	820
9185	890
9190	852
9195	962
9200	1000
9205	966
9210	856
9215	778
9220	738
9225	740
9230	706
9235	692
9240	704
9245	752
9250	800
9255	804
9260	818
9265	880
9270	878
9275	916
9280	874
9285	772
9290	778
9295	836
9300	846
9305	748
9310	732
9315	755
9320	736
9325	686
9330	656
9335	658
9340	618
9345	494
9350	382
9355	390
9360	314
9365	314
9370	370
9375	378
9380	352
9385	400
9390	320
9395	344
9400	332
9405	304
9410	294
9415	272
9420	318
9425	300
9430	326
9435	352
9440	382
9445	398
9450	450
9455	520
9460	438
9465	464
9470	450
9475	472
9480	574
9485	500
9490	534
9495	568
9500	628
9505	660
9510	698
9515	684
9520	772
9525	720
9530	684
9535	696
9540	676
9545	666
9550	662
9555	714
9560	692
9565	658
9570	704
9575	722
9580	752
9585	692
9590	766
9595	854
9600	738
9605	740
9610	858
9615	890
9620	768
9625	770
9630	784
9635	844
9640	776
9645	742
9650	744
9655	622
9660	616
9665	650
9670	620
9675	708
9680	634
9685	614
9690	568
9695	578
9700	544
9705	580
9710	604
9715	518
9720	526
9725	408
9730	416
9735	418
9740	420
9745	346
9750	310
9755	322
9760	376
9765	410
9770	360
9775	338
9780	356
9785	336
9790	316
9795	268
9800	234
9805	250
9810	240
9815	226
9820	242
9825	238
9830	236
9835	172
9840	192
9845	212
9850	208
9855	236
9860	258
9865	166
9870	176
9875	156
9880	200
9885	216
9890	246
9895	190
9900	150
9905	150
9910	114
9915	114
9920	80
9925	44
9930	42
9935	30
9940	28
9945	12
9950	10
9955	10
9960	16
9965	8
9970	20
9975	34
9980	48
9985	48
9990	38
9995	42
10000	30
10005	26
10010	30
10015	22
10020	20
10025	32
10030	52
10035	70
10040	68
10045	60
10050	88
10055	116
10060	96
10065	110
10070	98
10075	100
10080	150
10085	152
10090	146
10095	112
10100	104
10105	120
10110	148
10115	108
10120	112
10125	142
10130	132
10135	134
10140	122
10145	76
10150	74
10155	70
10160	46
10165	28
10170	24
10175	32
10180	28
10185	14
10190	12
10195	8
10200	6
10205	10
10210	12
10215	4


==> Data/run6.csv <==
x a
500	9830
505	9761
510	10079
515	10080
520	9983
525	9816
530	9308
535	9206
540	9072
545	8890
550	8907
555	8784
560	8752
565	8611
570	8417
575	8594
580	8323
585	8077
590	8074
595	8214
600	8245
605	8305
610	8457
615	8466
620	8218
625	8174
630	8123
635	8372
640	8513
645	8795
650	8580
655	8931
660	8946
665	8878
670	8742
675	8376
680	8080
685	7836
690	7866
695	7963
700	8025
705	7408
710	7432
715	7299
720	7390
725	7315
730	7342
735	6944
740	7317
745	7603
750	7152
755	7113
760	6817
765	6894
770	6933
775	7290
780	7304
785	7309
790	7298
795	7145
800	6797
805	6780
810	6727
815	6802
820	6776
825	6816
830	6985
835	7163
840	6998
845	7100
850	6812
855	6771
860	6626
865	6679
870	6375
875	6153
880	6164
885	5867
890	5808
895	5672
900	5683
905	5825
910	5989
915	5836
920	5674
925	5516
930	5427
935	5533
940	5521
945	5426
950	5526
955	5412
960	5399
965	5461
970	5430
975	5445
980	5506
985	5642
990	5530
995	5249
1000	5457
1005	5557
1010	5524
1015	5674
1020	5755
1025	5610
1030	5540
1035	5634
1040	5669
1045	5610
1050	5553
1055	5657
1060	5643
1065	5768
1070	5787
1075	5715
1080	5510
1085	5305
1090	5167
1095	5079
1100	5123
1105	5075
1110	4772
1115	4713
1120	5076
1125	5002
1130	5128
1135	5005
1140	4847
1145	4886
1150	4678
1155	4795
1160	4846
1165	4756
1170	4800
1175	4770
1180	4924
1185	4715
1190	4401
1195	4406
1200	4442
1205	4329
1210	4354
1215	4374
1220	4454
1225	4428
1230	4280
1235	4338
1240	4238
1245	4381
1250	4315
1255	4549
1260	4679
1265	4796
1270	5101
1275	5108
1280	5290
1285	5099
1290	5232
1295	5351
1300	5389
1305	5278
1310	5058
1315	4904
1320	4950
1325	4870
1330	4875
1335	4868
1340	5090
1345	5490
1350	5158
1355	4871
1360	4930
1365	4886
1370	4892
1375	4978
1380	5078
1385	4844
1390	4842
1395	5120
1400	5211
1405	5369
1410	5257
1415	5130
1420	4886
1425	4803
1430	4693
1435	4509
1440	4230
1445	4568
1450	4479
1455	4391
1460	4591
1465	4486
1470	4398
1475	4725
1480	4797
1485	4979
1490	4579
1495	4627
1500	4702
1505	4580
1510	4656
1515	4488
1520	4540
1525	4518
1530	4641
1535	4460
1540	4530
1545	4508
1550	4397
1555	4386
1560	4200
1565	4190
1570	4266
1575	4108
1580	4037
1585	4036
1590	4017
1595	3811
1600	4158
1605	4100
1610	4246
1615	4225
1620	4274
1625	4084
1630	4092
1635	4252
1640	4413
1645	4442
1650	4356
1655	4518
1660	4379
1665	4388
1670	4279
1675	4180
1680	4352
1685	4339
1690	4323
1695	4228
1700	3936
1705	3990
1710	3774
1715	4254
1720	4196
1725	4456
1730	4530
1735	4462
1740	4368
1745	4440
1750	4323
1755	4744
1760	4729
1765	4455
1770	4402
1775	4238
1780	4241
1785	3993
1790	4057
1795	3916
1800	4145
1805	4100
1810	4244
1815	4274
1820	4338
1825	4426
1830	4465
1835	4297
1840	4304
1845	4265
1850	4269
1855	4245
1860	4222
1865	4300
1870	4554
1875	4417
1880	4356
1885	4336
1890	4354
1895	4574
1900	4764
1905	4567
1910	4813
1915	4762
1920	5030
1925	4974
1930	5138
1935	4926
1940	4903
1945	4877
1950	4588
1955	4662
1960	4821
1965	4488
1970	4513
1975	4190
1980	4374
1985	4156
1990	4215
1995	4104
2000	4106
2005	3903
2010	3948
2015	4025
2020	3786
2025	3840
2030	3906
2035	3970
2040	3882
2045	4167
2050	4235
2055	4295
2060	4386
2065	4370
2070	4312
2075	4144
2080	4190
2085	4182
2090	4271
2095	4402
2100	4376
2105	4301
2110	4113
2115	4324
2120	4540
2125	4508
2130	4334
2135	4359
2140	4204
2145	4142
2150	4229
2155	4291
2160	4055
2165	3858
2170	3884
2175	3952
2180	3948
2185	4158
2190	4408
2195	4493
2200	4410
2205	4180
2210	4322
2215	4048
2220	4179
2225	4045
2230	4269
2235	4287
2240	4163
2245	4138
2250	4106
2255	3994
2260	4012
2265	4054
2270	3800
2275	3960
2280	4082
2285	4257
2290	4466
2295	4392
2300	4360
2305	4361
2310	4433
2315	4374
2320	4254
2325	4216
2330	4441
2335	4482
2340	4588
2345	4450
2350	4341
2355	4208
2360	3975
2365	4132
2370	4160
2375	4133
2380	4111
2385	3921
2390	4120
2395	4016
2400	4169
2405	4148
2410	4220
2415	4368
2420	4680
2425	4452
2430	4305
2435	4472
2440	4337
2445	4137
2450	4108
2455	4163
2460	4178
2465	4286
2470	4208
2475	4166
2480	4219
2485	4216
2490	4178
2495	3939
2500	4136
2505	4096
2510	4306
2515	4111
2520	3894
2525	3836
2530	3662
2535	3572
2540	3753
2545	3806
2550	3896
2555	4095
2560	4136
2565	3928
2570	3686
2575	3872
2580	3699
2585	3750
2590	3895
2595	3996
2600	4034
2605	3953
2610	3864
2615	3886
2620	3888
2625	3843
2630	3952
2635	3753
2640	3676
2645	3726
2650	3778
2655	3698
2660	3822
2665	3809
2670	3769
2675	3762
2680	3462
2685	3398
2690	3598
2695	3544
2700	3538
2705	3569
2710	3756
2715	3788
2720	3922
2725	3933
2730	3855
2735	3971
2740	4076
2745	3944
2750	3856
2755	3974
2760	3920
2765	3840
2770	3686
2775	3754
2780	3910
2785	3906
2790	3782
2795	3978
2800	3972
2805	3876
2810	3865
2815	3842
2820	3818
2825	3818
2830	3744
2835	3636
2840	3406
2845	3454
2850	3409
2855	3306
2860	3282
2865	3257
2870	3292
2875	2998
2880	2908
2885	2891
2890	3016
2895	3036
2900	2880
2905	2935
2910	2944
2915	2679
2920	2682
2925	2578
2930	2520
2935	2372
2940	2316
2945	2378
2950	2470
2955	2294
2960	2268
2965	2340
2970	2165
2975	2139
2980	1989
2985	2072
2990	2212
2995	2156
3000	2140
3005	2238
3010	2494
3015	2548
3020	2664
3025	2513
3030	2478
3035	2382
3040	2314
3045	2098
3050	2168
3055	2394
3060	2342
3065	2458
3070	2384
3075	2228
3080	2444
3085	2468
3090	2248
3095	2182
3100	1926
3105	1832
3110	1838
3115	1858
3120	1842
3125	1788
3130	1925
3135	2146
3140	2172
3145	1843
3150	1868
3155	1834
3160	1850
3165	1662
3170	1702
3175	1788
3180	1922
3185	1886
3190	1941
3195	1984
3200	1998
3205	2028
3210	1992
3215	1960
3220	1922
3225	1981
3230	2054
3235	2086
3240	2120
3245	2206
3250	2236
3255	2222
3260	2066
3265	2048
3270	2040
3275	2118
3280	2152
3285	2110
3290	2044
3295	1994
3300	2017
3305	2210
3310	2177
3315	2099
3320	2308
3325	2466
3330	2468
3335	2398
3340	2352
3345	2122
3350	2247
3355	2220
3360	2076
3365	2030
3370	2002
3375	2114
3380	2094
3385	2026
3390	2060
3395	2082
3400	2082
3405	2102
3410	2260
3415	2238
3420	2116
3425	1978
3430	1930
3435	2051
3440	2208
3445	2286
3450	2380
3455	2435
3460	2244
3465	2188
3470	2289
3475	2072
3480	2010
3485	2122
3490	2118
3495	2133
3500	2034
3505	2136
3510	2006
3515	2092
3520	2058
3525	2172
3530	2300
3535	2406
3540	2310
3545	2254
3550	2119
3555	2044
3560	1950
3565	1974
3570	1886
3575	1900
3580	1854
3585	1816
3590	1896
3595	1896
3600	1804
3605	1800
3610	1804
3615	1820
3620	1788
3625	1886
3630	1866
3635	1714
3640	1580
3645	1490
3650	1466
3655	1360
3660	1484
3665	1504
3670	1426
3675	1306
3680	1228
3685	1206
3690	1248
3695	1176
3700	1192
3705	1080
3710	1046
3715	1110
3720	1134
3725	1224
3730	1304
3735	1210
3740	1042
3745	1064
3750	1134
3755	1066
3760	1034
3765	1242
3770	1140
3775	1063
3780	1150
3785	1164
3790	1178
3795	1216
3800	1140
3805	1108
3810	986
3815	934
3820	848
3825	810
3830	734
3835	792
3840	814
3845	878
3850	810
3855	874
3860	836
3865	894
3870	908
3875	882
3880	872
3885	844
3890	864
3895	768
3900	692
3905	654
3910	710
3915	730
3920	686
3925	618
3930	554
3935	550
3940	582
3945	580
3950	610
3955	554
3960	452
3965	494
3970	556
3975	478
3980	580
3985	564
3990	604
3995	538
4000	564
4005	650
4010	678
4015	588
4020	668
4025	664
4030	648
4035	594
4040	578
4045	610
4050	568
4055	608
4060	580
4065	486
4070	502
4075	546
4080	622
4085	624
4090	630
4095	602
4100	578
4105	612
4110	532
4115	496
4120	578
4125	574
4130	622
4135	654
4140	600
4145	536
4150	534
4155	504
4160	420
4165	468
4170	546
4175	574
4180	602
4185	624
4190	636
4195	614
4200	550
4205	538
4210	522
4215	522
4220	476
4225	498
4230	456
4235	458
4240	458
4245	452
4250	482
4255	534
4260	512
4265	514
4270	512
4275	430
4280	486
4285	458
4290	410
4295	396
4300	380
4305	406
4310	434
4315	484
4320	474
4325	434
4330	426
4335	458
4340	436
4345	502
4350	538
4355	544
4360	512
4365	514
4370	500
4375	552
4380	636
4385	678
4390	572
4395	576
4400	574
4405	684
4410	706
4415	736
4420	678
4425	638
4430	624
4435	586
4440	586
4445	528
4450	512
4455	520
4460	460
4465	436
4470	434
4475	420
4480	460
4485	420
4490	342
4495	304
4500	332
4505	278
4510	360
4515	370
4520	400
4525	380
4530	312
4535	304
4540	326
4545	406
4550	426
4555	404
4560	388
4565	446
4570	498
4575	448
4580	464
4585	482
4590	456
4595	436
4600	458
4605	424
4610	394
4615	364
4620	362
4625	354
4630	396
4635	392
4640	356
4645	326
4650	308
4655	280
4660	286
4665	280
4670	258
4675	238
4680	218
4685	228
4690	204
4695	158
4700	190
4705	182
4710	174
4715	166
4720	156
4725	150
4730	144
4735	112
4740	130
4745	130
4750	118
4755	146
4760	92
4765	94
4770	104
4775	108
4780	116
4785	96
4790	150
4795	146
4800	162
4805	140
4810	132
4815	154
4820	140
4825	110
4830	86
4835	82
4840	62
4845	84
4850	66
4855	72
4860	38
4865	30
4870	32
4875	30
4880	22
4885	22
4890	2


==> Data/simulations.csv <==
x a b c
627	8046	7209	8536
628	7952	7082	8472
629	8056	6982	8401
630	7891	6972	8515
631	8046	6973	8308
632	8074	6966	8208
633	7894	6987	8347
634	7840	7131	8179
635	7865	7132	8189
636	7765	7153	8241
637	7689	7270	8166
638	7632	7364	7975
639	7855	7292	8058
640	7818	7157	7983
641	7961	7113	8056
642	8069	6918	7938
643	8142	6869	7882
644	8200	6884	8047
645	8218	6778	7960
646	8098	6843	7760
647	8060	6691	7697
648	7967	6769	7648
649	8071	6628	7584
650	8249	6626	7593
651	8215	6618	7277
652	8164	6662	7358
653	8272	6611	7326
654	8407	6682	7287
655	8272	6685	7208
656	8126	6720	7168
657	8077	6766	7096
658	8209	6764	7096
659	8226	6838	7099
660	8177	6839	6993
661	8191	6928	6978
662	8086	7022	7074
663	8094	7078	7030
664	8094	7133	7102
665	8217	7008	7115
666	8192	7070	7135
667	8032	7084	7294
668	8066	7152	7314
669	8067	7099	7391
670	8135	7130	7321
671	8241	7155	7270
672	8324	7177	7328
673	8268	7221	7219
674	8273	7216	7137
675	8250	7189	7133
676	8335	7172	7091
677	8436	7172	7159
678	8481	7092	7051
679	8429	7180	6975
680	8547	7331	7061
681	8504	7364	7127
682	8480	7269	7182
683	8482	7270	7080
684	8447	7205	7034
685	8282	7132	7121
686	8102	7064	7180
687	8128	7020	7154
688	8126	6904	7060
689	8170	6845	7212
690	8228	6877	7058
691	8145	6817	7013
692	7976	6806	6952
693	7899	6768	6870
694	7729	6805	6943
695	7635	6802	7052
696	7622	6725	6943
697	7644	6776	6941
698	7523	6805	6924
699	7541	6819	6901
700	7573	6786	6862
701	7569	6694	6900
702	7693	6763	7078
703	7744	6786	6976
704	7780	6690	6992
705	7710	6681	6811
706	7601	6693	6830
707	7526	6724	6826
708	7450	6717	6953
709	7322	6716	7050
710	7264	6844	7154
711	7247	6785	7192
712	7003	6848	7189
713	7014	6806	7355
714	7002	6722	7251
715	7120	6679	7296
716	7114	6645	7232
717	6936	6630	7274
718	6877	6611	7240
719	6905	6585	7141
720	6940	6498	7111
721	6990	6587	6955
722	6956	6577	7032
723	7083	6570	6868
724	7029	6577	6889
725	7004	6552	6808
726	6949	6659	6702
727	6974	6751	6586
728	6930	6762	6544
729	6966	6790	6505
730	6953	6777	6511
731	6908	6738	6471
732	6815	6710	6388
733	6864	6788	6405
734	6961	6746	6420
735	6974	6767	6434
736	6972	6608	6502
737	7017	6726	6563
738	6995	6627	6590
739	6950	6539	6664
740	7054	6410	6624
741	6982	6474	6673
742	7032	6475	6597
743	7004	6552	6559
744	7139	6560	6716
745	7301	6517	6810
746	7374	6521	6891
747	7526	6470	7002
748	7381	6450	7058
749	7382	6602	7070
750	7407	6493	7026
751	7368	6453	6910
752	7344	6444	6986
753	7324	6430	6921
754	7372	6349	6863
755	7329	6339	6927
756	7459	6359	6891
757	7404	6436	6751
758	7382	6450	6771
759	7456	6404	6749
760	7632	6490	6863
761	7580	6451	6688
762	7544	6406	6694
763	7332	6362	6582
764	7311	6283	6768
765	7361	6246	6708
766	7406	6258	6703
767	7476	6147	6742
768	7443	6099	6761
769	7299	6160	6750
770	7385	6067	6744
771	7488	6033	6818
772	7562	6006	6918
773	7557	5921	6861
774	7604	6055	6877
775	7485	5975	6908
776	7435	6043	6892
777	7429	6070	6922
778	7482	6009	6987
779	7423	6075	6921
780	7342	5993	6839
781	7267	6014	6890
782	7263	6183	6864
783	7271	6223	6952
784	7238	6304	6919
785	7167	6223	6904
786	7234	6071	6873
787	7256	6067	6887
788	7233	6057	6679
789	7335	6030	6660
790	7361	6058	6760
791	7267	6038	6900
792	7187	6032	6890
793	6938	6058	6778
794	6858	5997	6778
795	6807	5954	6723
796	6698	5970	6811
797	6708	6034	6734
798	6763	6136	6733
799	6755	5976	6532
800	6823	6013	6556
801	6880	6018	6646
802	6913	5893	6637
803	6887	5891	6703
804	6781	5846	6650
805	6769	5812	6644
806	6752	5852	6706
807	6780	5727	6737
808	6802	5774	6692
809	6812	5796	6704
810	6658	5700	6690
811	6478	5730	6596
812	6418	5686	6559
813	6417	5773	6609
814	6335	5830	6596
815	6270	5883	6480
816	6398	5926	6378
817	6263	5836	6274
818	6232	5834	6323
819	6296	5844	6196
820	6286	5817	6198
821	6304	5964	6276
822	6186	5917	6180
823	6072	5761	6275
824	6014	5772	6286
825	5948	5846	6248
826	5971	5815	6285
827	6002	5844	6262
828	5946	5885	6185
829	5793	5758	6294
830	5898	5610	6385
831	5919	5551	6340
832	5861	5535	6307
833	5768	5537	6303
834	5722	5552	6335
835	5746	5507	6283
836	5763	5585	6268
837	5716	5587	6119
838	5805	5591	6108
839	5819	5462	6200
840	5891	5364	6133
841	5985	5384	6175
842	6030	5464	6281
843	6076	5360	6194
844	5972	5382	6215
845	5945	5348	6224
846	5836	5439	6065
847	5901	5273	6018
848	5820	5253	6102
849	5850	5207	6085
850	5774	5162	6031
851	5748	5228	5988
852	5767	5194	6025
853	5778	5217	6095
854	5794	5288	6165
855	5679	5336	6116
856	5722	5332	6072
857	5690	5312	6254
858	5676	5336	6112
859	5695	5309	6026
860	5646	5350	5926
861	5596	5352	5834
862	5366	5421	5980
863	5361	5436	6012
864	5379	5508	5975
865	5440	5538	5953
866	5348	5570	5869
867	5425	5469	5864
868	5297	5447	5962
869	5154	5459	6060
870	5179	5512	6104
871	5211	5390	6020
872	5242	5437	6030
873	5239	5444	6029
874	5342	5406	6002
875	5338	5513	5854
876	5511	5558	5865
877	5444	5514	5899
878	5544	5551	5816
879	5599	5604	5808
880	5782	5504	5935
881	5803	5366	5966
882	5642	5362	6047
883	5656	5149	6088
884	5617	5162	6110
885	5635	5125	6237
886	5654	5091	6068
887	5731	5182	6008
888	5659	5138	6142
889	5786	5252	6064
890	5758	5226	5962
891	5800	5259	6024
892	5826	5295	6125
893	5785	5440	6098
894	5658	5408	6072
895	5713	5522	5852
896	5744	5460	5844
897	5652	5474	5844
898	5506	5464	5715
899	5467	5394	5562
900	5504	5496	5598
901	5606	5676	5565
902	5636	5572	5528
903	5673	5589	5622
904	5681	5586	5441
905	5689	5617	5479
906	5716	5635	5403
907	5688	5646	5348
908	5681	5679	5340
909	5660	5702	5387
910	5491	5688	5509
911	5419	5578	5540
912	5469	5560	5447
913	5446	5628	5426
914	5365	5770	5479
915	5404	5633	5504
916	5469	5604	5496
917	5449	5629	5504
918	5550	5720	5477
919	5544	5773	5536
920	5553	5816	5481
921	5580	5745	5570
922	5583	5848	5543
923	5586	6019	5538
924	5582	6018	5492
925	5619	6137	5505
926	5540	6128	5455
927	5662	6163	5515
928	5624	6078	5503
929	5567	6153	5498
930	5513	6159	5462
931	5572	6232	5484
932	5504	6076	5405
933	5539	6099	5349
934	5475	6052	5298
935	5456	6237	5274
936	5456	6208	5235
937	5522	6142	5196
938	5621	6058	5199
939	5521	6056	5088
940	5376	5932	5069
941	5277	5817	4996
942	5407	5892	5038
943	5486	5976	5042
944	5374	6088	5130
945	5351	6019	5123
946	5314	5992	5110
947	5557	5952	5077
948	5477	5944	5161
949	5468	5786	5076
950	5342	5712	5097
951	5403	5669	5122
952	5400	5645	5124
953	5416	5724	5171
954	5451	5734	5208
955	5504	5902	5202
956	5456	6024	5196
957	5564	6056	5019
958	5534	6070	4942
959	5536	6092	4895
960	5657	5946	4881
961	5546	5866	4868
962	5593	5890	4768
963	5638	5993	4814
964	5602	5949	4848
965	5614	5888	4964
966	5674	5991	4868
967	5586	6065	4868
968	5581	6083	4818
969	5520	6161	4764
970	5699	6220	4743
971	5776	6157	4770
972	5806	6180	4668
973	5754	6217	4603
974	5733	6111	4575
975	5759	6110	4561
976	5668	6137	4586
977	5559	6153	4659
978	5570	6167	4712
979	5591	6037	4654
980	5606	6036	4627
981	5678	6069	4601
982	5702	5993	4649
983	5774	5992	4750
984	5821	5910	4719
985	5856	5899	4798
986	5735	5993	4837
987	5769	5941	4906
988	5699	5886	4882
989	5568	5963	4850
990	5594	5956	4730
991	5520	5914	4695
992	5618	5920	4682
993	5528	5848	4815
994	5574	5794	4764
995	5681	5758	4761
996	5638	5821	4768
997	5660	5673	4810
998	5495	5626	4684
999	5419	5410	4634
1000	5466	5477	4660
1001	5466	5430	4607
1002	5454	5505	4630
1003	5604	5401	4658
1004	5527	5462	4651
1005	5626	5367	4719
1006	5598	5453	4650
1007	5636	5325	4607
1008	5568	5315	4622
1009	5554	5240	4499
1010	5625	5217	4475
1011	5634	5174	4489
1012	5514	5278	4399
1013	5404	5332	4434
1014	5341	5256	4368
1015	5361	5203	4278
1016	5264	5222	4340
1017	5272	5334	4314
1018	5278	5432	4358
1019	5386	5400	4340
1020	5532	5316	4460
1021	5584	5366	4446
1022	5536	5454	4383
1023	5419	5468	4272
1024	5315	5387	4333
1025	5220	5426	4276
1026	5254	5343	4273
1027	5262	5267	4369
1028	5250	5204	4331
1029	5138	5088	4379
1030	5154	5245	4412
1031	5172	5244	4299
1032	5217	5170	4276
1033	5230	5256	4255
1034	5290	5279	4210
1035	5277	5202	4213
1036	5314	5186	4268
1037	5381	5176	4224
1038	5301	5130	4236
1039	5385	5165	4248
1040	5382	5222	4164
1041	5320	5229	4230
1042	5332	5247	4204
1043	5262	5154	4168
1044	5249	5106	4090
1045	5219	4984	4043
1046	5366	4975	4060
1047	5335	4988	4079
1048	5324	4974	4014
1049	5410	4960	4016
1050	5458	4947	3980
1051	5454	4938	3840
1052	5494	4866	3910
1053	5678	4982	3863
1054	5790	5028	4027
1055	5707	5041	4054
1056	5599	5128	4078
1057	5584	5016	4123
1058	5526	5157	4209
1059	5559	5155	4190
1060	5592	5086	4192
1061	5653	5263	4143
1062	5532	5337	4036
1063	5550	5361	4074
1064	5545	5166	4001
1065	5520	5123	3939
1066	5397	5153	3918
1067	5336	5278	3948
1068	5450	5302	3855
1069	5501	5334	3930
1070	5594	5254	4026
1071	5516	5299	4066
1072	5619	5351	4141
1073	5598	5297	4040
1074	5677	5068	4136
1075	5700	5091	4172
1076	5595	5094	4186
1077	5675	5012	4230
1078	5630	4916	4330
1079	5658	4918	4298
1080	5600	4922	4288
1081	5531	4916	4228
1082	5472	4888	4104
1083	5493	5026	4128
1084	5503	5144	4192
1085	5526	5155	4248
1086	5407	5149	4155
1087	5418	5108	4196
1088	5311	5044	4318
1089	5234	5068	4286
1090	5256	5028	4200
1091	5226	4989	4215
1092	5125	4985	4202
1093	5045	4914	4262
1094	4976	4819	4331
1095	4963	4826	4263
1096	4976	4801	4250
1097	4926	4847	4362
1098	4910	4804	4368
1099	4886	4846	4305
1100	4825	4958	4247
1101	4983	4932	4282
1102	4984	4950	4224
1103	4871	4864	4214
1104	4974	4800	4114
1105	5022	4791	4250
1106	4966	4708	4244
1107	4902	4677	4214
1108	4792	4706	4190
1109	4862	4669	4156
1110	4907	4573	4074
1111	4966	4580	4106
1112	4787	4694	4092
1113	4749	4659	4170
1114	4808	4739	4037
1115	4841	4797	4072
1116	4860	4652	4071
1117	4796	4665	4056
1118	4791	4644	4130
1119	4751	4651	4079
1120	4766	4699	4026
1121	4624	4768	4114
1122	4647	4850	4033
1123	4649	4839	4061
1124	4700	4753	4093
1125	4688	4644	3987
1126	4738	4502	3942
1127	4788	4588	3861
1128	4779	4512	3850
1129	4805	4542	3784
1130	4804	4449	3732
1131	4943	4507	3714
1132	4826	4511	3714
1133	4840	4468	3770
1134	4830	4456	3850
1135	4847	4559	3844
1136	4765	4592	3840
1137	4713	4648	3876
1138	4697	4758	3888
1139	4775	4774	3746
1140	4704	4668	3698
1141	4571	4608	3668
1142	4697	4534	3555
1143	4624	4537	3577
1144	4756	4704	3738
1145	4678	4735	3689
1146	4588	4837	3718
1147	4682	4839	3643
1148	4665	4848	3618
1149	4682	4760	3624
1150	4722	4769	3518
1151	4710	4770	3584
1152	4586	4687	3566
1153	4576	4687	3536
1154	4518	4737	3462
1155	4512	4780	3554
1156	4498	4820	3524
1157	4416	4730	3466
1158	4198	4696	3480
1159	4289	4791	3436
1160	4279	4776	3570
1161	4292	4729	3602
1162	4397	4681	3586
1163	4306	4575	3612
1164	4302	4509	3671
1165	4262	4568	3632
1166	4224	4594	3629
1167	4395	4621	3591
1168	4437	4604	3494
1169	4509	4483	3516
1170	4546	4507	3503
1171	4530	4494	3467
1172	4594	4546	3358
1173	4585	4610	3326
1174	4518	4562	3380
1175	4566	4622	3348
1176	4506	4608	3288
1177	4498	4683	3332
1178	4538	4620	3389
1179	4610	4762	3544
1180	4708	4836	3574
1181	4897	4884	3666
1182	4968	4926	3688
1183	4930	4786	3773
1184	5040	4847	3870
1185	5198	4858	3930
1186	5226	4879	3840
1187	5157	4788	3892
1188	5136	4718	3908
1189	5289	4788	3797
1190	5240	4805	3907
1191	5147	4946	3851
1192	5160	4926	3845
1193	5069	4915	3978
1194	5061	4908	4003
1195	5049	4954	3984
1196	4925	4937	4014
1197	4963	4935	4081
1198	4989	5031	4118
1199	5025	5087	4200
1200	5101	5150	4136
1201	5212	5177	4124
1202	5253	5206	4115
1203	5268	5237	4152
1204	5282	5322	4203
1205	5292	5326	4148
1206	5127	5306	4053
1207	5045	5196	4039
1208	5257	5266	3996
1209	5235	5339	4070
1210	5175	5436	4085
1211	5232	5338	4138
1212	5229	5229	4044
1213	5223	5164	4035
1214	5278	5283	3958
1215	5149	5298	3948
1216	5229	5305	3892
1217	5218	5276	3828
1218	5232	5294	3878
1219	5313	5364	3784
1220	5256	5353	3752
1221	5202	5311	3776
1222	5136	5382	3897
1223	5079	5336	3974
1224	5090	5325	4059
1225	5163	5255	3997
1226	5136	5344	4029
1227	5241	5334	4084
1228	5321	5302	4090
1229	5438	5396	4122
1230	5443	5384	4216

